DA-VEGAN: Differentiably Augmenting VAE-GAN for microstructure reconstruction from extremely small data sets

Microstructure reconstruction is an important and emerging field of research and an essential foundation to improving inverse computational materials engineering (ICME). Much of the recent progress in the field is made based on generative adversarial networks (GANs). Although excellent results have been achieved throughout a variety of materials, challenges remain regarding the interpretability of the model's latent space as well as the applicability to extremely small data sets. The present work addresses these issues by introducing DA-VEGAN, a model with two central innovations. First, a $\beta$-variational autoencoder is incorporated into a hybrid GAN architecture that allows to penalize strong nonlinearities in the latent space by an additional parameter, $\beta$. Secondly, a custom differentiable data augmentation scheme is developed specifically for this architecture. The differentiability allows the model to learn from extremely small data sets without mode collapse or deteriorated sample quality. An extensive validation on a variety of structures demonstrates the potential of the method and future directions of investigation are discussed.

==> pic/Beta Test/beta = 1.2/Summary_32_z5_b1.2_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000022254A0EFA0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000022254A0E730>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.2
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-21 18:56:16.789428
Epoch: 1, time elapse for current epoch: 31.90989589691162  
mean gen loss: 3.988194227218628, mean disc loss: 0.9936392307281494, mean vae loss: 606.3599853515625  
mean vae loss kl: 31.170307159423828 
Epoch: 2, time elapse for current epoch: 26.893088817596436  
mean gen loss: 2.6242852210998535, mean disc loss: 1.6653374433517456, mean vae loss: 476.62213134765625  
mean vae loss kl: 109.718017578125 
Epoch: 3, time elapse for current epoch: 26.826531887054443  
mean gen loss: 2.5154078006744385, mean disc loss: 1.7045942544937134, mean vae loss: 534.1835327148438  
mean vae loss kl: 158.50692749023438 
Epoch: 4, time elapse for current epoch: 26.95263957977295  
mean gen loss: 2.594101905822754, mean disc loss: 1.6401969194412231, mean vae loss: 627.1732177734375  
mean vae loss kl: 201.26268005371094 
Epoch: 5, time elapse for current epoch: 26.981664419174194  
mean gen loss: 2.630105972290039, mean disc loss: 1.6456420421600342, mean vae loss: 720.31689453125  
mean vae loss kl: 238.34976196289062 
Epoch: 6, time elapse for current epoch: 26.900094509124756  
mean gen loss: 2.6471896171569824, mean disc loss: 1.6232396364212036, mean vae loss: 774.9718017578125  
mean vae loss kl: 260.1976318359375 
Epoch: 7, time elapse for current epoch: 26.83754062652588  
mean gen loss: 2.683690071105957, mean disc loss: 1.5962728261947632, mean vae loss: 838.157470703125  
mean vae loss kl: 273.6552429199219 
Epoch: 8, time elapse for current epoch: 26.917609691619873  
mean gen loss: 2.7226662635803223, mean disc loss: 1.5763087272644043, mean vae loss: 875.3035278320312  
mean vae loss kl: 284.40765380859375 
Epoch: 9, time elapse for current epoch: 27.00768733024597  
mean gen loss: 2.7504286766052246, mean disc loss: 1.5582516193389893, mean vae loss: 900.8483276367188  
mean vae loss kl: 290.8591003417969 
Epoch: 10, time elapse for current epoch: 26.869068384170532  
mean gen loss: 2.7715892791748047, mean disc loss: 1.5518804788589478, mean vae loss: 916.4623413085938  
mean vae loss kl: 294.7880554199219 
Epoch: 11, time elapse for current epoch: 26.960646629333496  
mean gen loss: 2.801788568496704, mean disc loss: 1.5317552089691162, mean vae loss: 937.6720581054688  
mean vae loss kl: 293.8355407714844 
Epoch: 12, time elapse for current epoch: 27.16382098197937  
mean gen loss: 2.834242343902588, mean disc loss: 1.518764853477478, mean vae loss: 934.0000610351562  
mean vae loss kl: 298.8822021484375 
Epoch: 13, time elapse for current epoch: 26.826531648635864  
mean gen loss: 2.861694097518921, mean disc loss: 1.5118932723999023, mean vae loss: 939.0065307617188  
mean vae loss kl: 306.960693359375 
Epoch: 14, time elapse for current epoch: 26.803011417388916  
mean gen loss: 2.8822548389434814, mean disc loss: 1.5016567707061768, mean vae loss: 952.6935424804688  
mean vae loss kl: 312.3760681152344 
Epoch: 15, time elapse for current epoch: 26.655884504318237  
mean gen loss: 2.908456563949585, mean disc loss: 1.4962152242660522, mean vae loss: 941.4833374023438  
mean vae loss kl: 313.617431640625 
Epoch: 16, time elapse for current epoch: 26.76097559928894  
mean gen loss: 2.9337592124938965, mean disc loss: 1.4749375581741333, mean vae loss: 941.423583984375  
mean vae loss kl: 318.55377197265625 
Epoch: 17, time elapse for current epoch: 26.569310903549194  
mean gen loss: 2.9732251167297363, mean disc loss: 1.4665440320968628, mean vae loss: 967.8133544921875  
mean vae loss kl: 329.5975646972656 
Epoch: 18, time elapse for current epoch: 26.570812702178955  
mean gen loss: 2.973404884338379, mean disc loss: 1.4626290798187256, mean vae loss: 949.3721923828125  
mean vae loss kl: 328.7408447265625 
Epoch: 19, time elapse for current epoch: 26.63987135887146  
mean gen loss: 2.988647699356079, mean disc loss: 1.4574573040008545, mean vae loss: 947.4838256835938  
mean vae loss kl: 325.47076416015625 
Epoch: 20, time elapse for current epoch: 26.40767192840576  
mean gen loss: 2.995959997177124, mean disc loss: 1.4554450511932373, mean vae loss: 949.1121215820312  
mean vae loss kl: 324.78790283203125 
Epoch: 21, time elapse for current epoch: 26.421684980392456  
mean gen loss: 3.029325246810913, mean disc loss: 1.4426994323730469, mean vae loss: 963.2117309570312  
mean vae loss kl: 331.1109619140625 
Epoch: 22, time elapse for current epoch: 26.340614318847656  
mean gen loss: 3.054063081741333, mean disc loss: 1.43500816822052, mean vae loss: 952.0254516601562  
mean vae loss kl: 329.7638854980469 
Epoch: 23, time elapse for current epoch: 26.53227925300598  
mean gen loss: 3.0613677501678467, mean disc loss: 1.4211244583129883, mean vae loss: 938.1035766601562  
mean vae loss kl: 325.92315673828125 
Epoch: 24, time elapse for current epoch: 26.516265392303467  
mean gen loss: 3.1015264987945557, mean disc loss: 1.4110370874404907, mean vae loss: 947.7464599609375  
mean vae loss kl: 329.3623352050781 
Epoch: 25, time elapse for current epoch: 26.798007249832153  
mean gen loss: 3.128603219985962, mean disc loss: 1.3982206583023071, mean vae loss: 959.3544921875  
mean vae loss kl: 330.27166748046875 
Epoch: 26, time elapse for current epoch: 26.537283182144165  
mean gen loss: 3.1417076587677, mean disc loss: 1.3903539180755615, mean vae loss: 954.1600952148438  
mean vae loss kl: 335.4027404785156 
Epoch: 27, time elapse for current epoch: 26.404168844223022  
mean gen loss: 3.170055627822876, mean disc loss: 1.3869237899780273, mean vae loss: 957.9566040039062  
mean vae loss kl: 337.6683654785156 
Epoch: 28, time elapse for current epoch: 26.392658948898315  
mean gen loss: 3.1576192378997803, mean disc loss: 1.3927091360092163, mean vae loss: 960.5988159179688  
mean vae loss kl: 341.21881103515625 
Epoch: 29, time elapse for current epoch: 26.656885147094727  
mean gen loss: 3.143209218978882, mean disc loss: 1.402293086051941, mean vae loss: 939.6863403320312  
mean vae loss kl: 344.0740051269531 
Epoch: 30, time elapse for current epoch: 26.194488763809204  
mean gen loss: 3.169607400894165, mean disc loss: 1.379310965538025, mean vae loss: 945.4556274414062  
mean vae loss kl: 348.74212646484375 
Epoch: 31, time elapse for current epoch: 26.305083990097046  
mean gen loss: 3.192302703857422, mean disc loss: 1.3758816719055176, mean vae loss: 964.39697265625  
mean vae loss kl: 349.59356689453125 
Epoch: 32, time elapse for current epoch: 26.49174404144287  
mean gen loss: 3.2291195392608643, mean disc loss: 1.3564411401748657, mean vae loss: 943.0051879882812  
mean vae loss kl: 342.2957763671875 
Epoch: 33, time elapse for current epoch: 26.538284301757812  
mean gen loss: 3.248891830444336, mean disc loss: 1.3487354516983032, mean vae loss: 964.5991821289062  
mean vae loss kl: 345.9797058105469 
Epoch: 34, time elapse for current epoch: 26.518767595291138  
mean gen loss: 3.2708487510681152, mean disc loss: 1.343640923500061, mean vae loss: 948.3175048828125  
mean vae loss kl: 350.4964294433594 
Epoch: 35, time elapse for current epoch: 26.64687728881836  
mean gen loss: 3.2757253646850586, mean disc loss: 1.343170166015625, mean vae loss: 947.27587890625  
mean vae loss kl: 353.7253112792969 
Epoch: 36, time elapse for current epoch: 26.57131290435791  
mean gen loss: 3.301210880279541, mean disc loss: 1.338792324066162, mean vae loss: 949.968994140625  
mean vae loss kl: 353.25982666015625 
Epoch: 37, time elapse for current epoch: 26.373642921447754  
mean gen loss: 3.307490587234497, mean disc loss: 1.3363010883331299, mean vae loss: 968.6868896484375  
mean vae loss kl: 359.3660583496094 
Epoch: 38, time elapse for current epoch: 26.89458990097046  
mean gen loss: 3.3536088466644287, mean disc loss: 1.305140733718872, mean vae loss: 973.7581176757812  
mean vae loss kl: 362.1279296875 
Epoch: 39, time elapse for current epoch: 26.692917108535767  
mean gen loss: 3.3266870975494385, mean disc loss: 1.3247181177139282, mean vae loss: 965.3524780273438  
mean vae loss kl: 358.0883483886719 
Epoch: 40, time elapse for current epoch: 26.831035614013672  
mean gen loss: 3.349787712097168, mean disc loss: 1.323523998260498, mean vae loss: 941.3865356445312  
mean vae loss kl: 357.7649230957031 
Epoch: 41, time elapse for current epoch: 26.493244886398315  
mean gen loss: 3.3369035720825195, mean disc loss: 1.3138912916183472, mean vae loss: 917.0865478515625  
mean vae loss kl: 352.4900207519531 
Epoch: 42, time elapse for current epoch: 26.28306531906128  
mean gen loss: 3.358546257019043, mean disc loss: 1.320974349975586, mean vae loss: 926.8619995117188  
mean vae loss kl: 359.1968994140625 
Epoch: 43, time elapse for current epoch: 26.518767833709717  
mean gen loss: 3.349337577819824, mean disc loss: 1.3185099363327026, mean vae loss: 927.0348510742188  
mean vae loss kl: 358.6492004394531 
Epoch: 44, time elapse for current epoch: 26.86406373977661  
mean gen loss: 3.3465888500213623, mean disc loss: 1.3223042488098145, mean vae loss: 937.7485961914062  
mean vae loss kl: 362.0494689941406 
Epoch: 45, time elapse for current epoch: 27.033209562301636  
mean gen loss: 3.3632543087005615, mean disc loss: 1.322011113166809, mean vae loss: 936.0216674804688  
mean vae loss kl: 362.0940246582031 
Epoch: 46, time elapse for current epoch: 27.033210039138794  
mean gen loss: 3.402064323425293, mean disc loss: 1.310356855392456, mean vae loss: 952.5946044921875  
mean vae loss kl: 363.80535888671875 
Epoch: 47, time elapse for current epoch: 26.619354009628296  
mean gen loss: 3.405683755874634, mean disc loss: 1.3032681941986084, mean vae loss: 929.937255859375  
mean vae loss kl: 364.68280029296875 
Epoch: 48, time elapse for current epoch: 26.891587495803833  
mean gen loss: 3.385477304458618, mean disc loss: 1.3019880056381226, mean vae loss: 937.5728759765625  
mean vae loss kl: 371.03228759765625 
Epoch: 49, time elapse for current epoch: 26.449708223342896  
mean gen loss: 3.446624279022217, mean disc loss: 1.2820922136306763, mean vae loss: 952.5945434570312  
mean vae loss kl: 366.0980529785156 
Epoch: 50, time elapse for current epoch: 26.68741273880005  
mean gen loss: 3.438394069671631, mean disc loss: 1.2915160655975342, mean vae loss: 935.5753173828125  
mean vae loss kl: 371.5384216308594 
Epoch: 51, time elapse for current epoch: 26.420183658599854  
mean gen loss: 3.4410560131073, mean disc loss: 1.3003530502319336, mean vae loss: 927.2137451171875  
mean vae loss kl: 372.3179626464844 
Epoch: 52, time elapse for current epoch: 26.381149291992188  
mean gen loss: 3.4464473724365234, mean disc loss: 1.2994846105575562, mean vae loss: 939.5925903320312  
mean vae loss kl: 372.7774658203125 
Epoch: 53, time elapse for current epoch: 26.560303449630737  
mean gen loss: 3.4445641040802, mean disc loss: 1.2911456823349, mean vae loss: 939.2107543945312  
mean vae loss kl: 364.4422607421875 
Epoch: 54, time elapse for current epoch: 26.880077600479126  
mean gen loss: 3.49226450920105, mean disc loss: 1.281715750694275, mean vae loss: 941.43798828125  
mean vae loss kl: 367.8998107910156 
Epoch: 55, time elapse for current epoch: 26.976159811019897  
mean gen loss: 3.5018651485443115, mean disc loss: 1.2687177658081055, mean vae loss: 943.5779418945312  
mean vae loss kl: 372.095703125 
Epoch: 56, time elapse for current epoch: 26.94813585281372  
mean gen loss: 3.482276678085327, mean disc loss: 1.2795584201812744, mean vae loss: 927.8360595703125  
mean vae loss kl: 373.8657531738281 
Epoch: 57, time elapse for current epoch: 26.924115419387817  
mean gen loss: 3.4512994289398193, mean disc loss: 1.2937800884246826, mean vae loss: 916.7445068359375  
mean vae loss kl: 373.4374084472656 
Epoch: 58, time elapse for current epoch: 26.813520193099976  
mean gen loss: 3.431570291519165, mean disc loss: 1.3203707933425903, mean vae loss: 923.0034790039062  
mean vae loss kl: 377.6971435546875 
Epoch: 59, time elapse for current epoch: 27.055227994918823  
mean gen loss: 3.4597256183624268, mean disc loss: 1.2925714254379272, mean vae loss: 921.2836303710938  
mean vae loss kl: 375.97296142578125 
Epoch: 60, time elapse for current epoch: 26.84754967689514  
mean gen loss: 3.491915464401245, mean disc loss: 1.2713451385498047, mean vae loss: 922.2564086914062  
mean vae loss kl: 373.2413024902344 
Epoch: 61, time elapse for current epoch: 26.940129280090332  
mean gen loss: 3.510352849960327, mean disc loss: 1.2791014909744263, mean vae loss: 910.6146850585938  
mean vae loss kl: 378.44256591796875 
Epoch: 62, time elapse for current epoch: 26.942631483078003  
mean gen loss: 3.5040464401245117, mean disc loss: 1.2692819833755493, mean vae loss: 905.9405517578125  
mean vae loss kl: 379.2197265625 
Epoch: 63, time elapse for current epoch: 27.401524543762207  
mean gen loss: 3.5147340297698975, mean disc loss: 1.2603164911270142, mean vae loss: 908.6096801757812  
mean vae loss kl: 377.6376037597656 
Epoch: 64, time elapse for current epoch: 27.995055437088013  
mean gen loss: 3.545107126235962, mean disc loss: 1.2678769826889038, mean vae loss: 897.744140625  
mean vae loss kl: 379.8434143066406 
Epoch: 65, time elapse for current epoch: 26.745961904525757  
mean gen loss: 3.5873007774353027, mean disc loss: 1.234297513961792, mean vae loss: 910.0009155273438  
mean vae loss kl: 376.7556457519531 
Epoch: 66, time elapse for current epoch: 26.741958618164062  
mean gen loss: 3.585235118865967, mean disc loss: 1.2412381172180176, mean vae loss: 912.7152709960938  
mean vae loss kl: 374.1654968261719 
Epoch: 67, time elapse for current epoch: 26.763978004455566  
mean gen loss: 3.572298765182495, mean disc loss: 1.2468894720077515, mean vae loss: 917.5804443359375  
mean vae loss kl: 376.3381652832031 
Epoch: 68, time elapse for current epoch: 26.754469633102417  
mean gen loss: 3.571977138519287, mean disc loss: 1.2585831880569458, mean vae loss: 921.3451538085938  
mean vae loss kl: 379.3439025878906 
Epoch: 69, time elapse for current epoch: 26.640872478485107  
mean gen loss: 3.628188371658325, mean disc loss: 1.2225841283798218, mean vae loss: 926.6904296875  
mean vae loss kl: 380.5630187988281 
Epoch: 70, time elapse for current epoch: 26.737955808639526  
mean gen loss: 3.5953807830810547, mean disc loss: 1.2453922033309937, mean vae loss: 924.7770385742188  
mean vae loss kl: 380.5040283203125 
Epoch: 71, time elapse for current epoch: 26.645876169204712  
mean gen loss: 3.583887815475464, mean disc loss: 1.2565760612487793, mean vae loss: 932.1688842773438  
mean vae loss kl: 379.9473571777344 
Epoch: 72, time elapse for current epoch: 26.76347780227661  
mean gen loss: 3.6196281909942627, mean disc loss: 1.2372937202453613, mean vae loss: 927.3843994140625  
mean vae loss kl: 383.5685729980469 
Epoch: 73, time elapse for current epoch: 26.635867834091187  
mean gen loss: 3.704251289367676, mean disc loss: 1.1852025985717773, mean vae loss: 949.4655151367188  
mean vae loss kl: 381.6976318359375 
Epoch: 74, time elapse for current epoch: 26.725444555282593  
mean gen loss: 3.7330663204193115, mean disc loss: 1.1962831020355225, mean vae loss: 937.56298828125  
mean vae loss kl: 382.9988098144531 
Epoch: 75, time elapse for current epoch: 26.69692063331604  
mean gen loss: 3.67919659614563, mean disc loss: 1.2244157791137695, mean vae loss: 930.178955078125  
mean vae loss kl: 383.3647766113281 
Epoch: 76, time elapse for current epoch: 26.763477325439453  
mean gen loss: 3.6388888359069824, mean disc loss: 1.248098611831665, mean vae loss: 910.5969848632812  
mean vae loss kl: 386.0378112792969 
Epoch: 77, time elapse for current epoch: 26.631864547729492  
mean gen loss: 3.6427125930786133, mean disc loss: 1.2294055223464966, mean vae loss: 903.4803466796875  
mean vae loss kl: 385.04913330078125 
Epoch: 78, time elapse for current epoch: 26.73595356941223  
mean gen loss: 3.649165153503418, mean disc loss: 1.2165805101394653, mean vae loss: 906.316650390625  
mean vae loss kl: 384.4602966308594 
Epoch: 79, time elapse for current epoch: 26.66239094734192  
mean gen loss: 3.7470948696136475, mean disc loss: 1.1974387168884277, mean vae loss: 911.2103271484375  
mean vae loss kl: 381.6554870605469 
Epoch: 80, time elapse for current epoch: 26.601839065551758  
mean gen loss: 3.656174421310425, mean disc loss: 1.212889313697815, mean vae loss: 910.1729125976562  
mean vae loss kl: 381.994873046875 
Epoch: 81, time elapse for current epoch: 26.692416667938232  
mean gen loss: 3.6905813217163086, mean disc loss: 1.2154115438461304, mean vae loss: 934.8129272460938  
mean vae loss kl: 383.9585266113281 
Epoch: 82, time elapse for current epoch: 26.59733486175537  
mean gen loss: 3.704080104827881, mean disc loss: 1.21071195602417, mean vae loss: 911.8295288085938  
mean vae loss kl: 384.96343994140625 
Epoch: 83, time elapse for current epoch: 26.614349603652954  
mean gen loss: 3.7077701091766357, mean disc loss: 1.2064825296401978, mean vae loss: 899.8621215820312  
mean vae loss kl: 388.28106689453125 
Epoch: 84, time elapse for current epoch: 26.687912702560425  
mean gen loss: 3.697420120239258, mean disc loss: 1.2005707025527954, mean vae loss: 895.208984375  
mean vae loss kl: 386.9638366699219 
Epoch: 85, time elapse for current epoch: 26.640372276306152  
mean gen loss: 3.671762466430664, mean disc loss: 1.2240861654281616, mean vae loss: 905.8589477539062  
mean vae loss kl: 387.4739074707031 
Epoch: 86, time elapse for current epoch: 26.54128670692444  
mean gen loss: 3.6484591960906982, mean disc loss: 1.2341190576553345, mean vae loss: 889.4232177734375  
mean vae loss kl: 389.3023376464844 
Epoch: 87, time elapse for current epoch: 26.63887071609497  
mean gen loss: 3.688225030899048, mean disc loss: 1.232330083847046, mean vae loss: 894.7557373046875  
mean vae loss kl: 390.9844970703125 
Epoch: 88, time elapse for current epoch: 26.62535858154297  
mean gen loss: 3.68949818611145, mean disc loss: 1.2263764142990112, mean vae loss: 897.8458862304688  
mean vae loss kl: 392.2312316894531 
Epoch: 89, time elapse for current epoch: 26.588327169418335  
mean gen loss: 3.7599546909332275, mean disc loss: 1.1755775213241577, mean vae loss: 918.8946533203125  
mean vae loss kl: 385.12213134765625 
Epoch: 90, time elapse for current epoch: 26.653382301330566  
mean gen loss: 3.7737088203430176, mean disc loss: 1.175755262374878, mean vae loss: 909.3117065429688  
mean vae loss kl: 389.29150390625 
Epoch: 91, time elapse for current epoch: 26.57331418991089  
mean gen loss: 3.7218704223632812, mean disc loss: 1.2114931344985962, mean vae loss: 895.64794921875  
mean vae loss kl: 388.3698425292969 
Epoch: 92, time elapse for current epoch: 26.634366035461426  
mean gen loss: 3.751065969467163, mean disc loss: 1.1972546577453613, mean vae loss: 905.3501586914062  
mean vae loss kl: 394.3514404296875 
Epoch: 93, time elapse for current epoch: 27.105270862579346  
mean gen loss: 3.7967655658721924, mean disc loss: 1.1912026405334473, mean vae loss: 904.75048828125  
mean vae loss kl: 392.4077453613281 
Epoch: 94, time elapse for current epoch: 26.790001153945923  
mean gen loss: 3.772794723510742, mean disc loss: 1.1958471536636353, mean vae loss: 913.6077270507812  
mean vae loss kl: 391.65380859375 
Epoch: 95, time elapse for current epoch: 27.175330877304077  
mean gen loss: 3.705962657928467, mean disc loss: 1.207924485206604, mean vae loss: 902.4265747070312  
mean vae loss kl: 383.420654296875 
Epoch: 96, time elapse for current epoch: 27.441559314727783  
mean gen loss: 3.7559876441955566, mean disc loss: 1.2203357219696045, mean vae loss: 889.0657348632812  
mean vae loss kl: 383.27838134765625 
Epoch: 97, time elapse for current epoch: 27.156314611434937  
mean gen loss: 3.7879977226257324, mean disc loss: 1.2031091451644897, mean vae loss: 875.0001220703125  
mean vae loss kl: 390.89447021484375 
Epoch: 98, time elapse for current epoch: 26.549293518066406  
mean gen loss: 3.7180259227752686, mean disc loss: 1.2082767486572266, mean vae loss: 867.3461303710938  
mean vae loss kl: 389.3052673339844 
Epoch: 99, time elapse for current epoch: 27.022700309753418  
mean gen loss: 3.8098349571228027, mean disc loss: 1.199294924736023, mean vae loss: 892.6726684570312  
mean vae loss kl: 391.3816223144531 
Epoch: 100, time elapse for current epoch: 27.4435613155365  
mean gen loss: 3.7645113468170166, mean disc loss: 1.2071305513381958, mean vae loss: 878.843017578125  
mean vae loss kl: 394.5826721191406 
Epoch: 101, time elapse for current epoch: 27.53964400291443  
mean gen loss: 3.814541816711426, mean disc loss: 1.1714093685150146, mean vae loss: 894.106201171875  
mean vae loss kl: 393.6077575683594 
Epoch: 102, time elapse for current epoch: 27.432551622390747  
mean gen loss: 3.8378446102142334, mean disc loss: 1.1617350578308105, mean vae loss: 880.56787109375  
mean vae loss kl: 390.60418701171875 
Epoch: 103, time elapse for current epoch: 27.199851989746094  
mean gen loss: 3.7791519165039062, mean disc loss: 1.2167035341262817, mean vae loss: 861.7631225585938  
mean vae loss kl: 391.9411315917969 
Epoch: 104, time elapse for current epoch: 26.764477968215942  
mean gen loss: 3.7810542583465576, mean disc loss: 1.1864745616912842, mean vae loss: 875.71728515625  
mean vae loss kl: 388.7441711425781 
Epoch: 105, time elapse for current epoch: 26.687912464141846  
mean gen loss: 3.864311695098877, mean disc loss: 1.1534461975097656, mean vae loss: 896.0732421875  
mean vae loss kl: 393.8606872558594 
Epoch: 106, time elapse for current epoch: 26.637369394302368  
mean gen loss: 3.9097440242767334, mean disc loss: 1.1302850246429443, mean vae loss: 905.0471801757812  
mean vae loss kl: 385.7323913574219 
Epoch: 107, time elapse for current epoch: 26.59483289718628  
mean gen loss: 3.968200206756592, mean disc loss: 1.1175899505615234, mean vae loss: 905.5386962890625  
mean vae loss kl: 385.79681396484375 
Epoch: 108, time elapse for current epoch: 26.52827501296997  
mean gen loss: 3.915146827697754, mean disc loss: 1.1482298374176025, mean vae loss: 871.623291015625  
mean vae loss kl: 390.840087890625 
Epoch: 109, time elapse for current epoch: 26.67540192604065  
mean gen loss: 3.843946695327759, mean disc loss: 1.1788339614868164, mean vae loss: 880.77099609375  
mean vae loss kl: 395.1856994628906 
Epoch: 110, time elapse for current epoch: 26.676402807235718  
mean gen loss: 3.8835885524749756, mean disc loss: 1.1459072828292847, mean vae loss: 902.3950805664062  
mean vae loss kl: 398.61712646484375 
Epoch: 111, time elapse for current epoch: 26.62085509300232  
mean gen loss: 3.8941054344177246, mean disc loss: 1.152510643005371, mean vae loss: 887.7614135742188  
mean vae loss kl: 396.7728576660156 
Epoch: 112, time elapse for current epoch: 26.658386945724487  
mean gen loss: 3.895704746246338, mean disc loss: 1.1573723554611206, mean vae loss: 880.144775390625  
mean vae loss kl: 392.21026611328125 
Epoch: 113, time elapse for current epoch: 26.700923681259155  
mean gen loss: 3.8188846111297607, mean disc loss: 1.1908351182937622, mean vae loss: 866.325927734375  
mean vae loss kl: 397.7214050292969 
Epoch: 114, time elapse for current epoch: 26.67039704322815  
mean gen loss: 3.836482048034668, mean disc loss: 1.1803215742111206, mean vae loss: 851.3445434570312  
mean vae loss kl: 395.36590576171875 
Epoch: 115, time elapse for current epoch: 26.524272203445435  
mean gen loss: 3.880610942840576, mean disc loss: 1.1746282577514648, mean vae loss: 860.9989624023438  
mean vae loss kl: 393.0014953613281 
Epoch: 116, time elapse for current epoch: 26.684409856796265  
mean gen loss: 3.837162971496582, mean disc loss: 1.2005921602249146, mean vae loss: 875.0128784179688  
mean vae loss kl: 398.4827880859375 
Epoch: 117, time elapse for current epoch: 26.609344959259033  
mean gen loss: 3.9053139686584473, mean disc loss: 1.1524995565414429, mean vae loss: 900.9408569335938  
mean vae loss kl: 403.1874084472656 
Epoch: 118, time elapse for current epoch: 26.571812868118286  
mean gen loss: 3.859037160873413, mean disc loss: 1.17121160030365, mean vae loss: 903.355224609375  
mean vae loss kl: 403.35198974609375 
Epoch: 119, time elapse for current epoch: 26.69692063331604  
mean gen loss: 3.844470977783203, mean disc loss: 1.1718614101409912, mean vae loss: 878.3567504882812  
mean vae loss kl: 398.36834716796875 
Epoch: 120, time elapse for current epoch: 26.572813510894775  
mean gen loss: 3.884699583053589, mean disc loss: 1.1662545204162598, mean vae loss: 877.9799194335938  
mean vae loss kl: 397.0082702636719 
Epoch: 121, time elapse for current epoch: 26.666894674301147  
mean gen loss: 3.8591911792755127, mean disc loss: 1.1685515642166138, mean vae loss: 873.3817138671875  
mean vae loss kl: 396.62579345703125 
Epoch: 122, time elapse for current epoch: 26.61885356903076  
mean gen loss: 4.019572734832764, mean disc loss: 1.1032744646072388, mean vae loss: 901.9761352539062  
mean vae loss kl: 399.20819091796875 
Epoch: 123, time elapse for current epoch: 26.56730890274048  
mean gen loss: 3.924992799758911, mean disc loss: 1.1658891439437866, mean vae loss: 891.351806640625  
mean vae loss kl: 411.0152282714844 
Epoch: 124, time elapse for current epoch: 26.752968072891235  
mean gen loss: 3.887505054473877, mean disc loss: 1.1821683645248413, mean vae loss: 878.7384643554688  
mean vae loss kl: 407.3677062988281 
Epoch: 125, time elapse for current epoch: 26.641372442245483  
mean gen loss: 3.837749481201172, mean disc loss: 1.1921933889389038, mean vae loss: 886.5098266601562  
mean vae loss kl: 405.33062744140625 
Epoch: 126, time elapse for current epoch: 26.57231307029724  
mean gen loss: 3.8521173000335693, mean disc loss: 1.1870430707931519, mean vae loss: 871.0808715820312  
mean vae loss kl: 404.6247253417969 
Epoch: 127, time elapse for current epoch: 26.6448757648468  
mean gen loss: 3.8765110969543457, mean disc loss: 1.1776196956634521, mean vae loss: 878.5584106445312  
mean vae loss kl: 404.3296813964844 
Epoch: 128, time elapse for current epoch: 26.659387588500977  
mean gen loss: 3.881214141845703, mean disc loss: 1.194286823272705, mean vae loss: 874.3607177734375  
mean vae loss kl: 401.1026916503906 
Epoch: 129, time elapse for current epoch: 26.667895317077637  
mean gen loss: 3.8298184871673584, mean disc loss: 1.1845024824142456, mean vae loss: 874.41162109375  
mean vae loss kl: 400.592529296875 
Epoch: 130, time elapse for current epoch: 26.76097536087036  
mean gen loss: 3.9420905113220215, mean disc loss: 1.139413595199585, mean vae loss: 872.8887329101562  
mean vae loss kl: 393.3840026855469 
Epoch: 131, time elapse for current epoch: 26.61484980583191  
mean gen loss: 3.909773588180542, mean disc loss: 1.1564933061599731, mean vae loss: 866.1904907226562  
mean vae loss kl: 391.5812683105469 
Epoch: 132, time elapse for current epoch: 26.683408975601196  
mean gen loss: 3.9048848152160645, mean disc loss: 1.1760835647583008, mean vae loss: 864.3259887695312  
mean vae loss kl: 396.10394287109375 
Epoch: 133, time elapse for current epoch: 26.828537464141846  
mean gen loss: 3.898259162902832, mean disc loss: 1.174420714378357, mean vae loss: 868.9299926757812  
mean vae loss kl: 395.1732482910156 
Epoch: 134, time elapse for current epoch: 26.828532934188843  
mean gen loss: 3.8908486366271973, mean disc loss: 1.1598111391067505, mean vae loss: 876.7593383789062  
mean vae loss kl: 391.9803771972656 
Epoch: 135, time elapse for current epoch: 26.694918394088745  
mean gen loss: 3.8719863891601562, mean disc loss: 1.1755658388137817, mean vae loss: 878.2810668945312  
mean vae loss kl: 394.8557434082031 
Epoch: 136, time elapse for current epoch: 26.633365392684937  
mean gen loss: 3.951197624206543, mean disc loss: 1.171245813369751, mean vae loss: 886.7066650390625  
mean vae loss kl: 399.2000732421875 
Epoch: 137, time elapse for current epoch: 26.749465942382812  
mean gen loss: 3.9149796962738037, mean disc loss: 1.167002558708191, mean vae loss: 904.5546264648438  
mean vae loss kl: 399.41259765625 
Epoch: 138, time elapse for current epoch: 26.673399448394775  
mean gen loss: 3.8630690574645996, mean disc loss: 1.1716604232788086, mean vae loss: 888.756103515625  
mean vae loss kl: 399.2533264160156 
Epoch: 139, time elapse for current epoch: 26.631863355636597  
mean gen loss: 3.861151933670044, mean disc loss: 1.1716324090957642, mean vae loss: 874.7808227539062  
mean vae loss kl: 399.0585632324219 
Epoch: 140, time elapse for current epoch: 26.71343421936035  
mean gen loss: 3.891812801361084, mean disc loss: 1.1839479207992554, mean vae loss: 858.6800537109375  
mean vae loss kl: 397.9504699707031 
Epoch: 141, time elapse for current epoch: 26.779491424560547  
mean gen loss: 3.9312584400177, mean disc loss: 1.1576228141784668, mean vae loss: 873.1259765625  
mean vae loss kl: 399.6658020019531 
Epoch: 142, time elapse for current epoch: 26.65187978744507  
mean gen loss: 3.940526247024536, mean disc loss: 1.159685492515564, mean vae loss: 880.4069213867188  
mean vae loss kl: 403.2546691894531 
Epoch: 143, time elapse for current epoch: 26.716936588287354  
mean gen loss: 3.94612717628479, mean disc loss: 1.1668058633804321, mean vae loss: 864.8024291992188  
mean vae loss kl: 398.720947265625 
Epoch: 144, time elapse for current epoch: 26.792001247406006  
mean gen loss: 3.9339795112609863, mean disc loss: 1.1596661806106567, mean vae loss: 866.0283203125  
mean vae loss kl: 393.40728759765625 
Epoch: 145, time elapse for current epoch: 26.781492948532104  
mean gen loss: 3.9366295337677, mean disc loss: 1.1692689657211304, mean vae loss: 874.3143920898438  
mean vae loss kl: 398.1940002441406 
Epoch: 146, time elapse for current epoch: 26.76097583770752  
mean gen loss: 3.9390554428100586, mean disc loss: 1.1492444276809692, mean vae loss: 869.1992797851562  
mean vae loss kl: 389.40380859375 
Epoch: 147, time elapse for current epoch: 26.759474754333496  
mean gen loss: 3.9386072158813477, mean disc loss: 1.1770418882369995, mean vae loss: 863.5057373046875  
mean vae loss kl: 392.7116394042969 
Epoch: 148, time elapse for current epoch: 26.637869119644165  
mean gen loss: 3.9215667247772217, mean disc loss: 1.187221646308899, mean vae loss: 848.8680419921875  
mean vae loss kl: 390.0831298828125 
Epoch: 149, time elapse for current epoch: 26.596333503723145  
mean gen loss: 3.8450376987457275, mean disc loss: 1.1928333044052124, mean vae loss: 848.8737182617188  
mean vae loss kl: 392.6526184082031 
Epoch: 150, time elapse for current epoch: 26.672399044036865  
mean gen loss: 3.920166254043579, mean disc loss: 1.1725249290466309, mean vae loss: 861.8413696289062  
mean vae loss kl: 395.01019287109375 
Epoch: 151, time elapse for current epoch: 26.696420431137085  
mean gen loss: 3.890620470046997, mean disc loss: 1.177632451057434, mean vae loss: 861.9929809570312  
mean vae loss kl: 390.5001525878906 
Epoch: 152, time elapse for current epoch: 26.702425479888916  
mean gen loss: 3.901740789413452, mean disc loss: 1.1822260618209839, mean vae loss: 864.2968139648438  
mean vae loss kl: 390.7021484375 
Epoch: 153, time elapse for current epoch: 26.84454655647278  
mean gen loss: 3.9733664989471436, mean disc loss: 1.1611181497573853, mean vae loss: 856.6243896484375  
mean vae loss kl: 388.50311279296875 
Epoch: 154, time elapse for current epoch: 26.696919202804565  
mean gen loss: 3.9681830406188965, mean disc loss: 1.150238275527954, mean vae loss: 868.6707153320312  
mean vae loss kl: 392.4071960449219 
Epoch: 155, time elapse for current epoch: 26.794504642486572  
mean gen loss: 3.9700188636779785, mean disc loss: 1.1457382440567017, mean vae loss: 876.3681030273438  
mean vae loss kl: 393.1357116699219 
Epoch: 156, time elapse for current epoch: 27.060232639312744  
mean gen loss: 3.904015302658081, mean disc loss: 1.194807529449463, mean vae loss: 887.1751098632812  
mean vae loss kl: 397.53369140625 
Epoch: 157, time elapse for current epoch: 27.569169521331787  
mean gen loss: 3.9223415851593018, mean disc loss: 1.1700912714004517, mean vae loss: 871.4959716796875  
mean vae loss kl: 399.18450927734375 
Epoch: 158, time elapse for current epoch: 27.441059350967407  
mean gen loss: 3.9359705448150635, mean disc loss: 1.1520771980285645, mean vae loss: 869.9036254882812  
mean vae loss kl: 396.7834777832031 
Epoch: 159, time elapse for current epoch: 27.4275484085083  
mean gen loss: 3.954761266708374, mean disc loss: 1.1498620510101318, mean vae loss: 854.3042602539062  
mean vae loss kl: 399.7978515625 
Epoch: 160, time elapse for current epoch: 27.584181308746338  
mean gen loss: 4.033453941345215, mean disc loss: 1.137233853340149, mean vae loss: 849.5708618164062  
mean vae loss kl: 389.4507141113281 
Epoch: 161, time elapse for current epoch: 27.47058415412903  
mean gen loss: 3.983123540878296, mean disc loss: 1.1481205224990845, mean vae loss: 845.5072021484375  
mean vae loss kl: 389.5433654785156 
Epoch: 162, time elapse for current epoch: 27.439056634902954  
mean gen loss: 4.0396037101745605, mean disc loss: 1.1366331577301025, mean vae loss: 851.3875122070312  
mean vae loss kl: 389.7940673828125 
Epoch: 163, time elapse for current epoch: 27.48960018157959  
mean gen loss: 3.9958901405334473, mean disc loss: 1.1349073648452759, mean vae loss: 845.7487182617188  
mean vae loss kl: 390.98736572265625 
Epoch: 164, time elapse for current epoch: 27.428048610687256  
mean gen loss: 4.027723789215088, mean disc loss: 1.1438162326812744, mean vae loss: 848.2955322265625  
mean vae loss kl: 394.9801025390625 
Epoch: 165, time elapse for current epoch: 27.57417368888855  
mean gen loss: 4.059079647064209, mean disc loss: 1.1195461750030518, mean vae loss: 852.9356689453125  
mean vae loss kl: 392.3909912109375 
Epoch: 166, time elapse for current epoch: 27.646735668182373  
mean gen loss: 4.003090858459473, mean disc loss: 1.1587495803833008, mean vae loss: 832.0603637695312  
mean vae loss kl: 391.0733337402344 
Epoch: 167, time elapse for current epoch: 27.448063611984253  
mean gen loss: 3.885327100753784, mean disc loss: 1.1912373304367065, mean vae loss: 836.5997924804688  
mean vae loss kl: 390.253662109375 
Epoch: 168, time elapse for current epoch: 27.5301353931427  
mean gen loss: 4.028559684753418, mean disc loss: 1.145709753036499, mean vae loss: 848.5128784179688  
mean vae loss kl: 390.1409912109375 
Epoch: 169, time elapse for current epoch: 27.499608993530273  
mean gen loss: 4.111630439758301, mean disc loss: 1.1026278734207153, mean vae loss: 867.6725463867188  
mean vae loss kl: 391.6143798828125 
Epoch: 170, time elapse for current epoch: 27.411534547805786  
mean gen loss: 4.0643792152404785, mean disc loss: 1.1254736185073853, mean vae loss: 877.767578125  
mean vae loss kl: 389.4982604980469 
Epoch: 171, time elapse for current epoch: 27.339471578598022  
mean gen loss: 4.027130603790283, mean disc loss: 1.1294171810150146, mean vae loss: 867.8073120117188  
mean vae loss kl: 392.323974609375 
Epoch: 172, time elapse for current epoch: 27.592188119888306  
mean gen loss: 4.027755260467529, mean disc loss: 1.1463844776153564, mean vae loss: 849.4688720703125  
mean vae loss kl: 391.85009765625 
Epoch: 173, time elapse for current epoch: 27.534639596939087  
mean gen loss: 4.041907787322998, mean disc loss: 1.1403712034225464, mean vae loss: 864.9004516601562  
mean vae loss kl: 393.2701110839844 
Epoch: 174, time elapse for current epoch: 27.694275856018066  
mean gen loss: 4.103776454925537, mean disc loss: 1.1308542490005493, mean vae loss: 861.8175048828125  
mean vae loss kl: 394.96697998046875 
Epoch: 175, time elapse for current epoch: 27.456573247909546  
mean gen loss: 3.9798028469085693, mean disc loss: 1.1619597673416138, mean vae loss: 853.62109375  
mean vae loss kl: 395.403076171875 
Epoch: 176, time elapse for current epoch: 27.58718490600586  
mean gen loss: 3.9558238983154297, mean disc loss: 1.1716207265853882, mean vae loss: 841.2713623046875  
mean vae loss kl: 396.7298278808594 
Epoch: 177, time elapse for current epoch: 27.435053825378418  
mean gen loss: 4.0286126136779785, mean disc loss: 1.1484209299087524, mean vae loss: 856.071044921875  
mean vae loss kl: 396.4591064453125 
Epoch: 178, time elapse for current epoch: 27.75632905960083  
mean gen loss: 4.065915584564209, mean disc loss: 1.1384315490722656, mean vae loss: 857.7446899414062  
mean vae loss kl: 396.5744323730469 
Epoch: 179, time elapse for current epoch: 27.631222248077393  
mean gen loss: 4.11761999130249, mean disc loss: 1.1152451038360596, mean vae loss: 852.345703125  
mean vae loss kl: 393.865234375 
Epoch: 180, time elapse for current epoch: 28.058090209960938  
mean gen loss: 4.029700756072998, mean disc loss: 1.135824203491211, mean vae loss: 848.88720703125  
mean vae loss kl: 395.3296813964844 
Epoch: 181, time elapse for current epoch: 27.2303786277771  
mean gen loss: 4.068633556365967, mean disc loss: 1.1162132024765015, mean vae loss: 860.0538940429688  
mean vae loss kl: 399.2051696777344 
Epoch: 182, time elapse for current epoch: 26.956143379211426  
mean gen loss: 4.012097358703613, mean disc loss: 1.1479389667510986, mean vae loss: 869.8617553710938  
mean vae loss kl: 396.9974670410156 
Epoch: 183, time elapse for current epoch: 26.810016632080078  
mean gen loss: 4.060516357421875, mean disc loss: 1.1283591985702515, mean vae loss: 880.8080444335938  
mean vae loss kl: 396.4351806640625 
Epoch: 184, time elapse for current epoch: 26.600338459014893  
mean gen loss: 4.107899188995361, mean disc loss: 1.1209995746612549, mean vae loss: 876.3329467773438  
mean vae loss kl: 396.68182373046875 
Epoch: 185, time elapse for current epoch: 26.860061168670654  
mean gen loss: 4.10272741317749, mean disc loss: 1.1235871315002441, mean vae loss: 869.68017578125  
mean vae loss kl: 396.46307373046875 
Epoch: 186, time elapse for current epoch: 26.811518669128418  
mean gen loss: 4.108527660369873, mean disc loss: 1.1143704652786255, mean vae loss: 866.0618286132812  
mean vae loss kl: 397.4609069824219 
Epoch: 187, time elapse for current epoch: 26.534780979156494  
mean gen loss: 4.108964920043945, mean disc loss: 1.127628207206726, mean vae loss: 856.8927612304688  
mean vae loss kl: 391.2008361816406 
Epoch: 188, time elapse for current epoch: 26.638871669769287  
mean gen loss: 4.122294902801514, mean disc loss: 1.1062676906585693, mean vae loss: 855.9951782226562  
mean vae loss kl: 396.1048278808594 
Epoch: 189, time elapse for current epoch: 26.58732581138611  
mean gen loss: 4.159642696380615, mean disc loss: 1.109657883644104, mean vae loss: 863.2666015625  
mean vae loss kl: 392.4998474121094 
Epoch: 190, time elapse for current epoch: 26.65588617324829  
mean gen loss: 4.082014560699463, mean disc loss: 1.1333764791488647, mean vae loss: 843.4717407226562  
mean vae loss kl: 395.3567810058594 
Epoch: 191, time elapse for current epoch: 26.659388065338135  
mean gen loss: 4.078030109405518, mean disc loss: 1.1292846202850342, mean vae loss: 841.0956420898438  
mean vae loss kl: 396.15240478515625 
Epoch: 192, time elapse for current epoch: 26.581321477890015  
mean gen loss: 4.124673843383789, mean disc loss: 1.1213830709457397, mean vae loss: 856.6323852539062  
mean vae loss kl: 399.93316650390625 
Epoch: 193, time elapse for current epoch: 26.59533405303955  
mean gen loss: 4.157943248748779, mean disc loss: 1.1343374252319336, mean vae loss: 849.026611328125  
mean vae loss kl: 397.23358154296875 
Epoch: 194, time elapse for current epoch: 26.573314666748047  
mean gen loss: 4.1570916175842285, mean disc loss: 1.099764108657837, mean vae loss: 842.9682006835938  
mean vae loss kl: 397.3122863769531 
Epoch: 195, time elapse for current epoch: 26.57631778717041  
mean gen loss: 4.087839603424072, mean disc loss: 1.129807949066162, mean vae loss: 838.8237915039062  
mean vae loss kl: 396.3793029785156 
Epoch: 196, time elapse for current epoch: 26.536283254623413  
mean gen loss: 4.090600490570068, mean disc loss: 1.1413167715072632, mean vae loss: 839.9132690429688  
mean vae loss kl: 392.1690673828125 
Epoch: 197, time elapse for current epoch: 26.599337100982666  
mean gen loss: 4.187103271484375, mean disc loss: 1.1215898990631104, mean vae loss: 848.6148071289062  
mean vae loss kl: 392.85137939453125 
Epoch: 198, time elapse for current epoch: 26.58882784843445  
mean gen loss: 4.185223579406738, mean disc loss: 1.1257946491241455, mean vae loss: 857.358154296875  
mean vae loss kl: 394.5360107421875 
Epoch: 199, time elapse for current epoch: 26.6568865776062  
mean gen loss: 4.108845233917236, mean disc loss: 1.1389083862304688, mean vae loss: 846.0403442382812  
mean vae loss kl: 394.07489013671875 
Epoch: 200, time elapse for current epoch: 26.516765117645264  
mean gen loss: 4.16427755355835, mean disc loss: 1.110702395439148, mean vae loss: 849.245849609375  
mean vae loss kl: 391.5927734375 


traning finished at: 2022-08-21 20:25:49.190347
--------------------------------------------------------------------------- 

overall training time: 1.0 h 29.0 min 32.40091848373413 s  


==> pic/Beta Test/beta = 1.5/Summary_32_z5_b1.5_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x00000261028A1FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x00000261D20ED9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.5
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-21 20:27:19.818419
Epoch: 1, time elapse for current epoch: 29.424649477005005  
mean gen loss: 3.4832441806793213, mean disc loss: 1.061846137046814, mean vae loss: 572.3253173828125  
mean vae loss kl: 42.557586669921875 
Epoch: 2, time elapse for current epoch: 24.447489023208618  
mean gen loss: 2.7140510082244873, mean disc loss: 1.5766712427139282, mean vae loss: 579.5245971679688  
mean vae loss kl: 129.3631591796875 
Epoch: 3, time elapse for current epoch: 24.747748136520386  
mean gen loss: 2.7467691898345947, mean disc loss: 1.5476104021072388, mean vae loss: 720.9404907226562  
mean vae loss kl: 212.18092346191406 
Epoch: 4, time elapse for current epoch: 24.63965392112732  
mean gen loss: 2.8645825386047363, mean disc loss: 1.4971424341201782, mean vae loss: 853.748046875  
mean vae loss kl: 259.97882080078125 
Epoch: 5, time elapse for current epoch: 24.839324474334717  
mean gen loss: 2.961066961288452, mean disc loss: 1.4572709798812866, mean vae loss: 940.8434448242188  
mean vae loss kl: 296.9450378417969 
Epoch: 6, time elapse for current epoch: 24.749749183654785  
mean gen loss: 3.007612466812134, mean disc loss: 1.4404094219207764, mean vae loss: 1001.3841552734375  
mean vae loss kl: 311.8287658691406 
Epoch: 7, time elapse for current epoch: 24.93740963935852  
mean gen loss: 3.058595895767212, mean disc loss: 1.434274435043335, mean vae loss: 1053.60009765625  
mean vae loss kl: 324.6382141113281 
Epoch: 8, time elapse for current epoch: 24.920395374298096  
mean gen loss: 3.0723559856414795, mean disc loss: 1.4368839263916016, mean vae loss: 1081.6995849609375  
mean vae loss kl: 324.214111328125 
Epoch: 9, time elapse for current epoch: 24.984951734542847  
mean gen loss: 3.0951879024505615, mean disc loss: 1.4242831468582153, mean vae loss: 1083.54833984375  
mean vae loss kl: 327.1448059082031 
Epoch: 10, time elapse for current epoch: 25.054008722305298  
mean gen loss: 3.10821270942688, mean disc loss: 1.4183143377304077, mean vae loss: 1099.662109375  
mean vae loss kl: 335.6842346191406 
Epoch: 11, time elapse for current epoch: 24.889368772506714  
mean gen loss: 3.141794443130493, mean disc loss: 1.396533489227295, mean vae loss: 1098.23291015625  
mean vae loss kl: 336.6069030761719 
Epoch: 12, time elapse for current epoch: 24.819308519363403  
mean gen loss: 3.1851751804351807, mean disc loss: 1.3702119588851929, mean vae loss: 1105.5909423828125  
mean vae loss kl: 340.2608337402344 
Epoch: 13, time elapse for current epoch: 24.736236810684204  
mean gen loss: 3.207251787185669, mean disc loss: 1.3601996898651123, mean vae loss: 1083.9752197265625  
mean vae loss kl: 341.9428405761719 
Epoch: 14, time elapse for current epoch: 24.707713842391968  
mean gen loss: 3.2223129272460938, mean disc loss: 1.3512464761734009, mean vae loss: 1061.3792724609375  
mean vae loss kl: 348.375 
Epoch: 15, time elapse for current epoch: 24.861843585968018  
mean gen loss: 3.2382423877716064, mean disc loss: 1.3402148485183716, mean vae loss: 1066.2047119140625  
mean vae loss kl: 352.1800537109375 
Epoch: 16, time elapse for current epoch: 24.800793170928955  
mean gen loss: 3.271282911300659, mean disc loss: 1.319921851158142, mean vae loss: 1059.1448974609375  
mean vae loss kl: 354.801025390625 
Epoch: 17, time elapse for current epoch: 24.73223352432251  
mean gen loss: 3.2909886837005615, mean disc loss: 1.3285478353500366, mean vae loss: 1060.9058837890625  
mean vae loss kl: 354.19512939453125 
Epoch: 18, time elapse for current epoch: 24.770766019821167  
mean gen loss: 3.336148738861084, mean disc loss: 1.2984914779663086, mean vae loss: 1060.58349609375  
mean vae loss kl: 357.28240966796875 
Epoch: 19, time elapse for current epoch: 24.820809602737427  
mean gen loss: 3.40435528755188, mean disc loss: 1.2782342433929443, mean vae loss: 1056.5721435546875  
mean vae loss kl: 360.9173889160156 
Epoch: 20, time elapse for current epoch: 24.682689905166626  
mean gen loss: 3.4413375854492188, mean disc loss: 1.2457951307296753, mean vae loss: 1062.149658203125  
mean vae loss kl: 365.95477294921875 
Epoch: 21, time elapse for current epoch: 24.909886598587036  
mean gen loss: 3.4414968490600586, mean disc loss: 1.2642382383346558, mean vae loss: 1049.193603515625  
mean vae loss kl: 365.56512451171875 
Epoch: 22, time elapse for current epoch: 24.800791263580322  
mean gen loss: 3.4824821949005127, mean disc loss: 1.2552393674850464, mean vae loss: 1052.9796142578125  
mean vae loss kl: 371.5694274902344 
Epoch: 23, time elapse for current epoch: 24.860844373703003  
mean gen loss: 3.464386463165283, mean disc loss: 1.2385053634643555, mean vae loss: 1043.9581298828125  
mean vae loss kl: 371.8589782714844 
Epoch: 24, time elapse for current epoch: 24.81930899620056  
mean gen loss: 3.5096092224121094, mean disc loss: 1.2266794443130493, mean vae loss: 1037.39111328125  
mean vae loss kl: 379.30645751953125 
Epoch: 25, time elapse for current epoch: 24.84833288192749  
mean gen loss: 3.5126280784606934, mean disc loss: 1.2365307807922363, mean vae loss: 1049.3773193359375  
mean vae loss kl: 376.8316345214844 
Epoch: 26, time elapse for current epoch: 24.716721057891846  
mean gen loss: 3.547550678253174, mean disc loss: 1.2150057554244995, mean vae loss: 1047.1966552734375  
mean vae loss kl: 379.7806091308594 
Epoch: 27, time elapse for current epoch: 24.887366771697998  
mean gen loss: 3.5873565673828125, mean disc loss: 1.2034332752227783, mean vae loss: 1061.7451171875  
mean vae loss kl: 382.6803894042969 
Epoch: 28, time elapse for current epoch: 24.8703510761261  
mean gen loss: 3.5917046070098877, mean disc loss: 1.212417721748352, mean vae loss: 1062.481689453125  
mean vae loss kl: 387.38751220703125 
Epoch: 29, time elapse for current epoch: 24.878860235214233  
mean gen loss: 3.603986978530884, mean disc loss: 1.2118492126464844, mean vae loss: 1035.4293212890625  
mean vae loss kl: 381.5367736816406 
Epoch: 30, time elapse for current epoch: 24.865346670150757  
mean gen loss: 3.642409324645996, mean disc loss: 1.1971945762634277, mean vae loss: 1051.3448486328125  
mean vae loss kl: 385.84246826171875 
Epoch: 31, time elapse for current epoch: 24.68969702720642  
mean gen loss: 3.608142137527466, mean disc loss: 1.2007328271865845, mean vae loss: 1016.174072265625  
mean vae loss kl: 392.7261047363281 
Epoch: 32, time elapse for current epoch: 24.59161400794983  
mean gen loss: 3.7014076709747314, mean disc loss: 1.1826685667037964, mean vae loss: 1040.439208984375  
mean vae loss kl: 390.822998046875 
Epoch: 33, time elapse for current epoch: 24.619136333465576  
mean gen loss: 3.696367025375366, mean disc loss: 1.1621360778808594, mean vae loss: 1029.50244140625  
mean vae loss kl: 395.0008850097656 
Epoch: 34, time elapse for current epoch: 24.83832550048828  
mean gen loss: 3.694601535797119, mean disc loss: 1.1451823711395264, mean vae loss: 1030.044677734375  
mean vae loss kl: 403.767578125 
Epoch: 35, time elapse for current epoch: 24.84683322906494  
mean gen loss: 3.741029739379883, mean disc loss: 1.140769124031067, mean vae loss: 1049.340576171875  
mean vae loss kl: 401.45867919921875 
Epoch: 36, time elapse for current epoch: 24.77176785469055  
mean gen loss: 3.788106918334961, mean disc loss: 1.1359443664550781, mean vae loss: 1043.370849609375  
mean vae loss kl: 403.2787780761719 
Epoch: 37, time elapse for current epoch: 24.883363962173462  
mean gen loss: 3.8466219902038574, mean disc loss: 1.1200077533721924, mean vae loss: 1050.17041015625  
mean vae loss kl: 400.74053955078125 
Epoch: 38, time elapse for current epoch: 24.82931661605835  
mean gen loss: 3.825749635696411, mean disc loss: 1.1275867223739624, mean vae loss: 1024.1282958984375  
mean vae loss kl: 403.5126953125 
Epoch: 39, time elapse for current epoch: 24.681190490722656  
mean gen loss: 3.84698224067688, mean disc loss: 1.1341850757598877, mean vae loss: 1023.7041625976562  
mean vae loss kl: 408.72039794921875 
Epoch: 40, time elapse for current epoch: 24.722726583480835  
mean gen loss: 3.84483003616333, mean disc loss: 1.1303523778915405, mean vae loss: 1024.3963623046875  
mean vae loss kl: 409.9542236328125 
Epoch: 41, time elapse for current epoch: 24.589110374450684  
mean gen loss: 3.860417366027832, mean disc loss: 1.1150822639465332, mean vae loss: 1034.2640380859375  
mean vae loss kl: 413.8051452636719 
Epoch: 42, time elapse for current epoch: 24.544572353363037  
mean gen loss: 3.9027106761932373, mean disc loss: 1.0881578922271729, mean vae loss: 1037.55078125  
mean vae loss kl: 408.4306640625 
Epoch: 43, time elapse for current epoch: 24.54707431793213  
mean gen loss: 3.9206478595733643, mean disc loss: 1.1043990850448608, mean vae loss: 1035.8524169921875  
mean vae loss kl: 416.4403381347656 
Epoch: 44, time elapse for current epoch: 24.731733322143555  
mean gen loss: 3.917574405670166, mean disc loss: 1.1202545166015625, mean vae loss: 1013.1231079101562  
mean vae loss kl: 423.7444763183594 
Epoch: 45, time elapse for current epoch: 24.65866994857788  
mean gen loss: 3.9356958866119385, mean disc loss: 1.1099483966827393, mean vae loss: 999.4536743164062  
mean vae loss kl: 416.02642822265625 
Epoch: 46, time elapse for current epoch: 24.74524426460266  
mean gen loss: 3.980257511138916, mean disc loss: 1.0734790563583374, mean vae loss: 996.3115234375  
mean vae loss kl: 408.12310791015625 
Epoch: 47, time elapse for current epoch: 24.614633560180664  
mean gen loss: 3.9694533348083496, mean disc loss: 1.0893614292144775, mean vae loss: 999.8408203125  
mean vae loss kl: 415.966796875 
Epoch: 48, time elapse for current epoch: 24.713216304779053  
mean gen loss: 3.980940818786621, mean disc loss: 1.0755515098571777, mean vae loss: 997.922607421875  
mean vae loss kl: 416.6795654296875 
Epoch: 49, time elapse for current epoch: 24.6601722240448  
mean gen loss: 4.045163631439209, mean disc loss: 1.0686237812042236, mean vae loss: 992.0479125976562  
mean vae loss kl: 418.3016662597656 
Epoch: 50, time elapse for current epoch: 24.610130310058594  
mean gen loss: 3.998814821243286, mean disc loss: 1.0815647840499878, mean vae loss: 985.3702392578125  
mean vae loss kl: 422.1530456542969 
Epoch: 51, time elapse for current epoch: 24.643157958984375  
mean gen loss: 4.095832824707031, mean disc loss: 1.0537034273147583, mean vae loss: 996.2241821289062  
mean vae loss kl: 413.5664367675781 
Epoch: 52, time elapse for current epoch: 24.738739252090454  
mean gen loss: 4.064059734344482, mean disc loss: 1.0595375299453735, mean vae loss: 983.9489135742188  
mean vae loss kl: 416.4287109375 
Epoch: 53, time elapse for current epoch: 24.863847017288208  
mean gen loss: 4.075709819793701, mean disc loss: 1.0524117946624756, mean vae loss: 974.5805053710938  
mean vae loss kl: 413.9497985839844 
Epoch: 54, time elapse for current epoch: 24.968937635421753  
mean gen loss: 4.050318717956543, mean disc loss: 1.060942530632019, mean vae loss: 965.0330200195312  
mean vae loss kl: 419.6005859375 
Epoch: 55, time elapse for current epoch: 24.802793502807617  
mean gen loss: 4.112995147705078, mean disc loss: 1.065171480178833, mean vae loss: 985.9075927734375  
mean vae loss kl: 426.3343811035156 
Epoch: 56, time elapse for current epoch: 24.760257482528687  
mean gen loss: 4.146721839904785, mean disc loss: 1.042471170425415, mean vae loss: 989.7112426757812  
mean vae loss kl: 424.7630615234375 
Epoch: 57, time elapse for current epoch: 24.84833335876465  
mean gen loss: 4.153716564178467, mean disc loss: 1.0439503192901611, mean vae loss: 1001.332275390625  
mean vae loss kl: 419.13800048828125 
Epoch: 58, time elapse for current epoch: 25.00346612930298  
mean gen loss: 4.122381687164307, mean disc loss: 1.048386812210083, mean vae loss: 996.8916015625  
mean vae loss kl: 421.1727600097656 
Epoch: 59, time elapse for current epoch: 24.860843896865845  
mean gen loss: 4.161811351776123, mean disc loss: 1.024712085723877, mean vae loss: 1006.6995239257812  
mean vae loss kl: 419.3470764160156 
Epoch: 60, time elapse for current epoch: 24.917893171310425  
mean gen loss: 4.258159637451172, mean disc loss: 1.0101081132888794, mean vae loss: 1033.7264404296875  
mean vae loss kl: 412.5787353515625 
Epoch: 61, time elapse for current epoch: 25.298719882965088  
mean gen loss: 4.27877140045166, mean disc loss: 1.0136733055114746, mean vae loss: 1015.6845703125  
mean vae loss kl: 414.9626770019531 
Epoch: 62, time elapse for current epoch: 25.193130493164062  
mean gen loss: 4.224982261657715, mean disc loss: 1.0189260244369507, mean vae loss: 1000.9295043945312  
mean vae loss kl: 420.6424560546875 
Epoch: 63, time elapse for current epoch: 25.095044136047363  
mean gen loss: 4.251547813415527, mean disc loss: 1.0394829511642456, mean vae loss: 1016.8568115234375  
mean vae loss kl: 426.05517578125 
Epoch: 64, time elapse for current epoch: 24.98645257949829  
mean gen loss: 4.321681976318359, mean disc loss: 1.0170848369598389, mean vae loss: 1032.2841796875  
mean vae loss kl: 426.2171630859375 
Epoch: 65, time elapse for current epoch: 25.070024490356445  
mean gen loss: 4.339317321777344, mean disc loss: 1.0007120370864868, mean vae loss: 1040.90771484375  
mean vae loss kl: 433.8275146484375 
Epoch: 66, time elapse for current epoch: 25.065020322799683  
mean gen loss: 4.375585556030273, mean disc loss: 0.974905252456665, mean vae loss: 1045.2862548828125  
mean vae loss kl: 428.95855712890625 
Epoch: 67, time elapse for current epoch: 25.248176336288452  
mean gen loss: 4.406567096710205, mean disc loss: 0.9577683210372925, mean vae loss: 1030.512939453125  
mean vae loss kl: 432.14093017578125 
Epoch: 68, time elapse for current epoch: 25.36127209663391  
mean gen loss: 4.360739707946777, mean disc loss: 0.9613860845565796, mean vae loss: 1007.894287109375  
mean vae loss kl: 434.9310607910156 
Epoch: 69, time elapse for current epoch: 25.205639600753784  
mean gen loss: 4.331079483032227, mean disc loss: 0.9753790497779846, mean vae loss: 1002.4066162109375  
mean vae loss kl: 427.9556884765625 
Epoch: 70, time elapse for current epoch: 25.178617477416992  
mean gen loss: 4.355413436889648, mean disc loss: 0.9682969450950623, mean vae loss: 1004.6983032226562  
mean vae loss kl: 427.9344482421875 
Epoch: 71, time elapse for current epoch: 25.242671728134155  
mean gen loss: 4.491610050201416, mean disc loss: 0.9338697195053101, mean vae loss: 1016.412841796875  
mean vae loss kl: 427.2222595214844 
Epoch: 72, time elapse for current epoch: 25.315234184265137  
mean gen loss: 4.5404181480407715, mean disc loss: 0.930687665939331, mean vae loss: 1031.883056640625  
mean vae loss kl: 428.6974182128906 
Epoch: 73, time elapse for current epoch: 25.223656177520752  
mean gen loss: 4.5501861572265625, mean disc loss: 0.930416464805603, mean vae loss: 1005.2782592773438  
mean vae loss kl: 428.16534423828125 
Epoch: 74, time elapse for current epoch: 25.11606192588806  
mean gen loss: 4.465302467346191, mean disc loss: 0.9576634168624878, mean vae loss: 1002.1531372070312  
mean vae loss kl: 435.05670166015625 
Epoch: 75, time elapse for current epoch: 25.128575086593628  
mean gen loss: 4.497409343719482, mean disc loss: 0.9442630410194397, mean vae loss: 1011.3742065429688  
mean vae loss kl: 425.6658935546875 
Epoch: 76, time elapse for current epoch: 25.138081550598145  
mean gen loss: 4.572066307067871, mean disc loss: 0.9323249459266663, mean vae loss: 1029.788818359375  
mean vae loss kl: 421.6337890625 
Epoch: 77, time elapse for current epoch: 25.30972933769226  
mean gen loss: 4.471869945526123, mean disc loss: 0.9579276442527771, mean vae loss: 1020.83154296875  
mean vae loss kl: 419.3121643066406 
Epoch: 78, time elapse for current epoch: 25.194631099700928  
mean gen loss: 4.589114665985107, mean disc loss: 0.9327105283737183, mean vae loss: 1014.0313110351562  
mean vae loss kl: 423.08184814453125 
Epoch: 79, time elapse for current epoch: 25.144086837768555  
mean gen loss: 4.579651355743408, mean disc loss: 0.9217895269393921, mean vae loss: 1021.1295776367188  
mean vae loss kl: 419.7187805175781 
Epoch: 80, time elapse for current epoch: 25.212646007537842  
mean gen loss: 4.622279644012451, mean disc loss: 0.9354482293128967, mean vae loss: 1033.434326171875  
mean vae loss kl: 415.08172607421875 
Epoch: 81, time elapse for current epoch: 25.251180171966553  
mean gen loss: 4.555547714233398, mean disc loss: 0.9426988363265991, mean vae loss: 1019.2679443359375  
mean vae loss kl: 413.1879577636719 
Epoch: 82, time elapse for current epoch: 25.19863510131836  
mean gen loss: 4.660355567932129, mean disc loss: 0.8896602392196655, mean vae loss: 1015.2954711914062  
mean vae loss kl: 415.21490478515625 
Epoch: 83, time elapse for current epoch: 25.149091720581055  
mean gen loss: 4.597487449645996, mean disc loss: 0.9167658090591431, mean vae loss: 1034.0972900390625  
mean vae loss kl: 420.3615417480469 
Epoch: 84, time elapse for current epoch: 24.97544264793396  
mean gen loss: 4.608612537384033, mean disc loss: 0.9043160676956177, mean vae loss: 1035.046875  
mean vae loss kl: 425.6077575683594 
Epoch: 85, time elapse for current epoch: 24.989454984664917  
mean gen loss: 4.729017734527588, mean disc loss: 0.8833227753639221, mean vae loss: 1041.303955078125  
mean vae loss kl: 432.3978271484375 
Epoch: 86, time elapse for current epoch: 24.873355388641357  
mean gen loss: 4.661531448364258, mean disc loss: 0.9138147234916687, mean vae loss: 1018.3364868164062  
mean vae loss kl: 426.1110534667969 
Epoch: 87, time elapse for current epoch: 25.022481679916382  
mean gen loss: 4.669947624206543, mean disc loss: 0.8806437253952026, mean vae loss: 1020.3885498046875  
mean vae loss kl: 428.6506042480469 
Epoch: 88, time elapse for current epoch: 25.125572204589844  
mean gen loss: 4.656383037567139, mean disc loss: 0.8977954387664795, mean vae loss: 1018.4580688476562  
mean vae loss kl: 429.1947021484375 
Epoch: 89, time elapse for current epoch: 25.01647663116455  
mean gen loss: 4.644608020782471, mean disc loss: 0.8874978423118591, mean vae loss: 1025.4063720703125  
mean vae loss kl: 432.256103515625 
Epoch: 90, time elapse for current epoch: 25.119065523147583  
mean gen loss: 4.747029781341553, mean disc loss: 0.8595194816589355, mean vae loss: 1038.1092529296875  
mean vae loss kl: 442.94342041015625 
Epoch: 91, time elapse for current epoch: 25.08003306388855  
mean gen loss: 4.830290794372559, mean disc loss: 0.8615390062332153, mean vae loss: 1052.4632568359375  
mean vae loss kl: 444.08770751953125 
Epoch: 92, time elapse for current epoch: 25.198633193969727  
mean gen loss: 4.857866287231445, mean disc loss: 0.8449211716651917, mean vae loss: 1068.7532958984375  
mean vae loss kl: 445.15362548828125 
Epoch: 93, time elapse for current epoch: 25.08603835105896  
mean gen loss: 4.908210754394531, mean disc loss: 0.8496056199073792, mean vae loss: 1067.048583984375  
mean vae loss kl: 434.96417236328125 
Epoch: 94, time elapse for current epoch: 25.095546007156372  
mean gen loss: 4.8840012550354, mean disc loss: 0.8593335747718811, mean vae loss: 1036.1925048828125  
mean vae loss kl: 426.7890625 
Epoch: 95, time elapse for current epoch: 25.090540647506714  
mean gen loss: 4.816201686859131, mean disc loss: 0.8773791193962097, mean vae loss: 1014.4056396484375  
mean vae loss kl: 424.76287841796875 
Epoch: 96, time elapse for current epoch: 25.043001174926758  
mean gen loss: 4.841186046600342, mean disc loss: 0.8594951629638672, mean vae loss: 1014.700439453125  
mean vae loss kl: 420.5869140625 
Epoch: 97, time elapse for current epoch: 24.891871452331543  
mean gen loss: 4.916617393493652, mean disc loss: 0.8408190011978149, mean vae loss: 1026.5850830078125  
mean vae loss kl: 422.9623718261719 
Epoch: 98, time elapse for current epoch: 24.971939086914062  
mean gen loss: 4.936332702636719, mean disc loss: 0.8322166204452515, mean vae loss: 1034.2862548828125  
mean vae loss kl: 427.60076904296875 
Epoch: 99, time elapse for current epoch: 25.096046924591064  
mean gen loss: 4.856405735015869, mean disc loss: 0.866728663444519, mean vae loss: 1020.9625854492188  
mean vae loss kl: 435.1136779785156 
Epoch: 100, time elapse for current epoch: 25.060015439987183  
mean gen loss: 4.885644435882568, mean disc loss: 0.8530552983283997, mean vae loss: 1033.2093505859375  
mean vae loss kl: 430.9577941894531 
Epoch: 101, time elapse for current epoch: 25.20413851737976  
mean gen loss: 5.054065227508545, mean disc loss: 0.8418613076210022, mean vae loss: 1102.220703125  
mean vae loss kl: 427.8662109375 
Epoch: 102, time elapse for current epoch: 24.998962879180908  
mean gen loss: 4.994704723358154, mean disc loss: 0.8255728483200073, mean vae loss: 1073.192626953125  
mean vae loss kl: 432.20880126953125 
Epoch: 103, time elapse for current epoch: 25.089040517807007  
mean gen loss: 5.09649133682251, mean disc loss: 0.7960215210914612, mean vae loss: 1092.741455078125  
mean vae loss kl: 435.59619140625 
Epoch: 104, time elapse for current epoch: 24.9374098777771  
mean gen loss: 5.095004081726074, mean disc loss: 0.8188804984092712, mean vae loss: 1078.0732421875  
mean vae loss kl: 441.6795654296875 
Epoch: 105, time elapse for current epoch: 25.068523168563843  
mean gen loss: 5.025205612182617, mean disc loss: 0.8180758357048035, mean vae loss: 1070.094970703125  
mean vae loss kl: 437.5369567871094 
Epoch: 106, time elapse for current epoch: 25.16710662841797  
mean gen loss: 5.024860382080078, mean disc loss: 0.8305486440658569, mean vae loss: 1042.2532958984375  
mean vae loss kl: 433.6432189941406 
Epoch: 107, time elapse for current epoch: 25.183120727539062  
mean gen loss: 5.105101108551025, mean disc loss: 0.7989628911018372, mean vae loss: 1047.5830078125  
mean vae loss kl: 433.6841735839844 
Epoch: 108, time elapse for current epoch: 25.13758134841919  
mean gen loss: 5.171917915344238, mean disc loss: 0.8020081520080566, mean vae loss: 1054.9781494140625  
mean vae loss kl: 441.36248779296875 
Epoch: 109, time elapse for current epoch: 25.34826350212097  
mean gen loss: 4.952127933502197, mean disc loss: 0.8431687355041504, mean vae loss: 1039.6024169921875  
mean vae loss kl: 441.992431640625 
Epoch: 110, time elapse for current epoch: 25.161601781845093  
mean gen loss: 5.014266014099121, mean disc loss: 0.8241883516311646, mean vae loss: 1030.5089111328125  
mean vae loss kl: 441.372802734375 
Epoch: 111, time elapse for current epoch: 25.36127471923828  
mean gen loss: 4.998897075653076, mean disc loss: 0.8464336395263672, mean vae loss: 1037.74853515625  
mean vae loss kl: 441.14422607421875 
Epoch: 112, time elapse for current epoch: 25.28871202468872  
mean gen loss: 4.996682643890381, mean disc loss: 0.8465988636016846, mean vae loss: 1062.7637939453125  
mean vae loss kl: 443.74560546875 
Epoch: 113, time elapse for current epoch: 25.491386651992798  
mean gen loss: 5.001044750213623, mean disc loss: 0.823235273361206, mean vae loss: 1032.1697998046875  
mean vae loss kl: 443.0802917480469 
Epoch: 114, time elapse for current epoch: 25.89473056793213  
mean gen loss: 5.188566207885742, mean disc loss: 0.8006947636604309, mean vae loss: 1044.0242919921875  
mean vae loss kl: 438.63519287109375 
Epoch: 115, time elapse for current epoch: 24.957927227020264  
mean gen loss: 5.157941818237305, mean disc loss: 0.806074321269989, mean vae loss: 1069.0775146484375  
mean vae loss kl: 443.21099853515625 
Epoch: 116, time elapse for current epoch: 25.26919436454773  
mean gen loss: 5.049384593963623, mean disc loss: 0.8218432664871216, mean vae loss: 1048.9921875  
mean vae loss kl: 442.00927734375 
Epoch: 117, time elapse for current epoch: 25.073526620864868  
mean gen loss: 5.35132360458374, mean disc loss: 0.7641618251800537, mean vae loss: 1096.830810546875  
mean vae loss kl: 433.13043212890625 
Epoch: 118, time elapse for current epoch: 25.13007426261902  
mean gen loss: 5.236311912536621, mean disc loss: 0.7993722558021545, mean vae loss: 1073.5784912109375  
mean vae loss kl: 440.45953369140625 
Epoch: 119, time elapse for current epoch: 25.544432163238525  
mean gen loss: 5.238651275634766, mean disc loss: 0.77431321144104, mean vae loss: 1084.3267822265625  
mean vae loss kl: 435.56243896484375 
Epoch: 120, time elapse for current epoch: 25.59097146987915  
mean gen loss: 5.274186134338379, mean disc loss: 0.7612496018409729, mean vae loss: 1079.16064453125  
mean vae loss kl: 437.2281188964844 
Epoch: 121, time elapse for current epoch: 25.305224418640137  
mean gen loss: 5.373963356018066, mean disc loss: 0.7330104112625122, mean vae loss: 1097.174560546875  
mean vae loss kl: 442.20635986328125 
Epoch: 122, time elapse for current epoch: 25.122568607330322  
mean gen loss: 5.359161853790283, mean disc loss: 0.7722437381744385, mean vae loss: 1096.85009765625  
mean vae loss kl: 437.6568298339844 
Epoch: 123, time elapse for current epoch: 25.153595209121704  
mean gen loss: 5.419087886810303, mean disc loss: 0.7432364821434021, mean vae loss: 1113.3809814453125  
mean vae loss kl: 440.652099609375 
Epoch: 124, time elapse for current epoch: 25.19463038444519  
mean gen loss: 5.491647720336914, mean disc loss: 0.7164254784584045, mean vae loss: 1093.5660400390625  
mean vae loss kl: 438.1644287109375 
Epoch: 125, time elapse for current epoch: 25.104552745819092  
mean gen loss: 5.433838367462158, mean disc loss: 0.7388429045677185, mean vae loss: 1085.9488525390625  
mean vae loss kl: 441.9118957519531 
Epoch: 126, time elapse for current epoch: 25.057011604309082  
mean gen loss: 5.353857517242432, mean disc loss: 0.7731362581253052, mean vae loss: 1065.16650390625  
mean vae loss kl: 439.2450256347656 
Epoch: 127, time elapse for current epoch: 25.252179622650146  
mean gen loss: 5.424458980560303, mean disc loss: 0.761786937713623, mean vae loss: 1038.51171875  
mean vae loss kl: 439.8602600097656 
Epoch: 128, time elapse for current epoch: 25.04900598526001  
mean gen loss: 5.4392805099487305, mean disc loss: 0.7722762227058411, mean vae loss: 1046.3663330078125  
mean vae loss kl: 440.47021484375 
Epoch: 129, time elapse for current epoch: 25.060514450073242  
mean gen loss: 5.4950151443481445, mean disc loss: 0.7477390766143799, mean vae loss: 1064.1802978515625  
mean vae loss kl: 445.8847351074219 
Epoch: 130, time elapse for current epoch: 24.966434717178345  
mean gen loss: 5.610339641571045, mean disc loss: 0.7000408172607422, mean vae loss: 1068.352294921875  
mean vae loss kl: 445.13092041015625 
Epoch: 131, time elapse for current epoch: 25.013975381851196  
mean gen loss: 5.418993949890137, mean disc loss: 0.7409011125564575, mean vae loss: 1075.087158203125  
mean vae loss kl: 443.6867980957031 
Epoch: 132, time elapse for current epoch: 25.05150604248047  
mean gen loss: 5.611640930175781, mean disc loss: 0.680828869342804, mean vae loss: 1098.3431396484375  
mean vae loss kl: 444.80718994140625 
Epoch: 133, time elapse for current epoch: 24.926899671554565  
mean gen loss: 5.604230880737305, mean disc loss: 0.7016815543174744, mean vae loss: 1078.63916015625  
mean vae loss kl: 441.9096374511719 
Epoch: 134, time elapse for current epoch: 24.897875547409058  
mean gen loss: 5.624268531799316, mean disc loss: 0.688782811164856, mean vae loss: 1104.7462158203125  
mean vae loss kl: 449.3103332519531 
Epoch: 135, time elapse for current epoch: 25.051007747650146  
mean gen loss: 5.438663482666016, mean disc loss: 0.7293818593025208, mean vae loss: 1059.481689453125  
mean vae loss kl: 441.082763671875 
Epoch: 136, time elapse for current epoch: 24.998461723327637  
mean gen loss: 5.512545108795166, mean disc loss: 0.7344470620155334, mean vae loss: 1046.1427001953125  
mean vae loss kl: 431.4289855957031 
Epoch: 137, time elapse for current epoch: 24.906883239746094  
mean gen loss: 5.484681606292725, mean disc loss: 0.7494579553604126, mean vae loss: 1047.63916015625  
mean vae loss kl: 428.24639892578125 
Epoch: 138, time elapse for current epoch: 25.152093172073364  
mean gen loss: 5.380756378173828, mean disc loss: 0.7684832811355591, mean vae loss: 1043.8524169921875  
mean vae loss kl: 431.37091064453125 
Epoch: 139, time elapse for current epoch: 25.023983478546143  
mean gen loss: 5.542084693908691, mean disc loss: 0.7472828030586243, mean vae loss: 1044.1158447265625  
mean vae loss kl: 434.1447448730469 
Epoch: 140, time elapse for current epoch: 24.937909841537476  
mean gen loss: 5.3444108963012695, mean disc loss: 0.7920650839805603, mean vae loss: 1032.08642578125  
mean vae loss kl: 433.686767578125 
Epoch: 141, time elapse for current epoch: 25.023483991622925  
mean gen loss: 5.319792747497559, mean disc loss: 0.7706006765365601, mean vae loss: 1025.7449951171875  
mean vae loss kl: 433.67724609375 
Epoch: 142, time elapse for current epoch: 24.995959281921387  
mean gen loss: 5.417901515960693, mean disc loss: 0.7548267841339111, mean vae loss: 1009.094970703125  
mean vae loss kl: 431.70721435546875 
Epoch: 143, time elapse for current epoch: 24.964433908462524  
mean gen loss: 5.499978065490723, mean disc loss: 0.7566300630569458, mean vae loss: 1000.7760620117188  
mean vae loss kl: 431.1591796875 
Epoch: 144, time elapse for current epoch: 25.144086599349976  
mean gen loss: 5.356999397277832, mean disc loss: 0.7928310036659241, mean vae loss: 1004.2155151367188  
mean vae loss kl: 434.314453125 
Epoch: 145, time elapse for current epoch: 24.958927869796753  
mean gen loss: 5.267146587371826, mean disc loss: 0.7948788404464722, mean vae loss: 987.0029907226562  
mean vae loss kl: 435.6470947265625 
Epoch: 146, time elapse for current epoch: 25.130576133728027  
mean gen loss: 5.310574531555176, mean disc loss: 0.7994424700737, mean vae loss: 1001.110595703125  
mean vae loss kl: 435.76348876953125 
Epoch: 147, time elapse for current epoch: 25.03299117088318  
mean gen loss: 5.378557205200195, mean disc loss: 0.7668500542640686, mean vae loss: 1010.5353393554688  
mean vae loss kl: 433.8932189941406 
Epoch: 148, time elapse for current epoch: 25.000965118408203  
mean gen loss: 5.502614498138428, mean disc loss: 0.7337789535522461, mean vae loss: 1017.4196166992188  
mean vae loss kl: 435.3080749511719 
Epoch: 149, time elapse for current epoch: 24.902379274368286  
mean gen loss: 5.503024101257324, mean disc loss: 0.768051266670227, mean vae loss: 1035.216552734375  
mean vae loss kl: 443.6318054199219 
Epoch: 150, time elapse for current epoch: 25.040499210357666  
mean gen loss: 5.558416366577148, mean disc loss: 0.7165741324424744, mean vae loss: 1036.4608154296875  
mean vae loss kl: 449.77392578125 
Epoch: 151, time elapse for current epoch: 25.189125537872314  
mean gen loss: 5.420941352844238, mean disc loss: 0.7695569396018982, mean vae loss: 1022.6576538085938  
mean vae loss kl: 458.29193115234375 
Epoch: 152, time elapse for current epoch: 25.379789352416992  
mean gen loss: 5.5074968338012695, mean disc loss: 0.7301139235496521, mean vae loss: 1022.52978515625  
mean vae loss kl: 450.4729919433594 
Epoch: 153, time elapse for current epoch: 25.301722288131714  
mean gen loss: 5.366825103759766, mean disc loss: 0.7917239665985107, mean vae loss: 1009.505615234375  
mean vae loss kl: 453.4271545410156 
Epoch: 154, time elapse for current epoch: 25.558942556381226  
mean gen loss: 5.4907989501953125, mean disc loss: 0.7436811923980713, mean vae loss: 1018.0042114257812  
mean vae loss kl: 451.92962646484375 
Epoch: 155, time elapse for current epoch: 25.39830446243286  
mean gen loss: 5.476291656494141, mean disc loss: 0.7739729285240173, mean vae loss: 1022.6664428710938  
mean vae loss kl: 455.7903747558594 
Epoch: 156, time elapse for current epoch: 25.50139355659485  
mean gen loss: 5.399868011474609, mean disc loss: 0.743242084980011, mean vae loss: 1021.5216064453125  
mean vae loss kl: 448.7027587890625 
Epoch: 157, time elapse for current epoch: 25.28520917892456  
mean gen loss: 5.385382652282715, mean disc loss: 0.7663129568099976, mean vae loss: 1016.2347412109375  
mean vae loss kl: 446.5599670410156 
Epoch: 158, time elapse for current epoch: 25.5124032497406  
mean gen loss: 5.508621692657471, mean disc loss: 0.7460321187973022, mean vae loss: 1029.1201171875  
mean vae loss kl: 447.2391052246094 
Epoch: 159, time elapse for current epoch: 25.420824766159058  
mean gen loss: 5.528207302093506, mean disc loss: 0.7530527114868164, mean vae loss: 1022.6807250976562  
mean vae loss kl: 448.7874450683594 
Epoch: 160, time elapse for current epoch: 25.26819372177124  
mean gen loss: 5.409744739532471, mean disc loss: 0.7743048667907715, mean vae loss: 1016.00732421875  
mean vae loss kl: 449.8181457519531 
Epoch: 161, time elapse for current epoch: 24.93640947341919  
mean gen loss: 5.502321720123291, mean disc loss: 0.7712683081626892, mean vae loss: 1016.3966674804688  
mean vae loss kl: 443.0819396972656 
Epoch: 162, time elapse for current epoch: 25.032992839813232  
mean gen loss: 5.39601993560791, mean disc loss: 0.7776845097541809, mean vae loss: 1008.18359375  
mean vae loss kl: 442.580078125 
Epoch: 163, time elapse for current epoch: 25.540428161621094  
mean gen loss: 5.485689640045166, mean disc loss: 0.7486212849617004, mean vae loss: 1012.4297485351562  
mean vae loss kl: 442.94989013671875 
Epoch: 164, time elapse for current epoch: 25.087539434432983  
mean gen loss: 5.588233947753906, mean disc loss: 0.7578898072242737, mean vae loss: 1012.2803344726562  
mean vae loss kl: 444.0739440917969 
Epoch: 165, time elapse for current epoch: 25.040998458862305  
mean gen loss: 5.626509189605713, mean disc loss: 0.731881856918335, mean vae loss: 1023.0866088867188  
mean vae loss kl: 443.3526916503906 
Epoch: 166, time elapse for current epoch: 25.10255265235901  
mean gen loss: 5.682082653045654, mean disc loss: 0.7184169888496399, mean vae loss: 1013.3939208984375  
mean vae loss kl: 444.876220703125 
Epoch: 167, time elapse for current epoch: 25.09354305267334  
mean gen loss: 5.6331915855407715, mean disc loss: 0.7346242070198059, mean vae loss: 1018.1302490234375  
mean vae loss kl: 443.1173400878906 
Epoch: 168, time elapse for current epoch: 25.100548267364502  
mean gen loss: 5.700838088989258, mean disc loss: 0.7372671961784363, mean vae loss: 1031.9144287109375  
mean vae loss kl: 446.3381652832031 
Epoch: 169, time elapse for current epoch: 25.215147733688354  
mean gen loss: 5.7095842361450195, mean disc loss: 0.724187970161438, mean vae loss: 1038.521240234375  
mean vae loss kl: 444.93017578125 
Epoch: 170, time elapse for current epoch: 25.23066020011902  
mean gen loss: 5.641334533691406, mean disc loss: 0.7304622530937195, mean vae loss: 1022.6569213867188  
mean vae loss kl: 448.43719482421875 
Epoch: 171, time elapse for current epoch: 25.378788948059082  
mean gen loss: 5.708200454711914, mean disc loss: 0.7241140007972717, mean vae loss: 1033.7222900390625  
mean vae loss kl: 454.67962646484375 
Epoch: 172, time elapse for current epoch: 25.505898237228394  
mean gen loss: 5.87852144241333, mean disc loss: 0.7028360962867737, mean vae loss: 1055.0574951171875  
mean vae loss kl: 458.5102233886719 
Epoch: 173, time elapse for current epoch: 25.17911696434021  
mean gen loss: 5.751855850219727, mean disc loss: 0.7344146966934204, mean vae loss: 1026.5374755859375  
mean vae loss kl: 459.7866516113281 
Epoch: 174, time elapse for current epoch: 25.184121131896973  
mean gen loss: 5.768656253814697, mean disc loss: 0.7249559760093689, mean vae loss: 1043.261962890625  
mean vae loss kl: 458.2242736816406 
Epoch: 175, time elapse for current epoch: 25.11806583404541  
mean gen loss: 5.675567626953125, mean disc loss: 0.7328169941902161, mean vae loss: 1019.000732421875  
mean vae loss kl: 460.5631408691406 
Epoch: 176, time elapse for current epoch: 25.129075288772583  
mean gen loss: 5.719586372375488, mean disc loss: 0.7215343713760376, mean vae loss: 1010.0437622070312  
mean vae loss kl: 454.9554748535156 
Epoch: 177, time elapse for current epoch: 25.090041637420654  
mean gen loss: 5.669137001037598, mean disc loss: 0.7321256399154663, mean vae loss: 1014.1072387695312  
mean vae loss kl: 451.8956604003906 
Epoch: 178, time elapse for current epoch: 25.07903218269348  
mean gen loss: 5.807015419006348, mean disc loss: 0.7159255146980286, mean vae loss: 1021.1727905273438  
mean vae loss kl: 445.2449645996094 
Epoch: 179, time elapse for current epoch: 25.120566368103027  
mean gen loss: 5.817647933959961, mean disc loss: 0.7182332873344421, mean vae loss: 1041.007568359375  
mean vae loss kl: 453.8644104003906 
Epoch: 180, time elapse for current epoch: 25.04200005531311  
mean gen loss: 5.980881690979004, mean disc loss: 0.705239474773407, mean vae loss: 1080.798095703125  
mean vae loss kl: 450.00518798828125 
Epoch: 181, time elapse for current epoch: 24.896873712539673  
mean gen loss: 5.682171821594238, mean disc loss: 0.7609145641326904, mean vae loss: 1019.9611206054688  
mean vae loss kl: 454.77911376953125 
Epoch: 182, time elapse for current epoch: 25.496389389038086  
mean gen loss: 5.667388439178467, mean disc loss: 0.7652180194854736, mean vae loss: 1020.0802001953125  
mean vae loss kl: 456.08770751953125 
Epoch: 183, time elapse for current epoch: 25.382791996002197  
mean gen loss: 5.684459686279297, mean disc loss: 0.748853862285614, mean vae loss: 1004.5028076171875  
mean vae loss kl: 456.3799133300781 
Epoch: 184, time elapse for current epoch: 25.150592803955078  
mean gen loss: 5.820343971252441, mean disc loss: 0.6961268782615662, mean vae loss: 1020.69384765625  
mean vae loss kl: 455.09344482421875 
Epoch: 185, time elapse for current epoch: 24.9424147605896  
mean gen loss: 5.926530361175537, mean disc loss: 0.7105186581611633, mean vae loss: 1071.542724609375  
mean vae loss kl: 455.96990966796875 
Epoch: 186, time elapse for current epoch: 25.007969856262207  
mean gen loss: 5.878382205963135, mean disc loss: 0.701937198638916, mean vae loss: 1057.789306640625  
mean vae loss kl: 453.01214599609375 
Epoch: 187, time elapse for current epoch: 25.156598567962646  
mean gen loss: 5.7471022605896, mean disc loss: 0.7136185765266418, mean vae loss: 1036.087646484375  
mean vae loss kl: 451.913818359375 
Epoch: 188, time elapse for current epoch: 25.223655223846436  
mean gen loss: 5.956325054168701, mean disc loss: 0.6679298877716064, mean vae loss: 1031.623291015625  
mean vae loss kl: 455.7655944824219 
Epoch: 189, time elapse for current epoch: 24.993457794189453  
mean gen loss: 5.929529666900635, mean disc loss: 0.6870848536491394, mean vae loss: 1039.5693359375  
mean vae loss kl: 457.1113586425781 
Epoch: 190, time elapse for current epoch: 24.9754421710968  
mean gen loss: 5.873788833618164, mean disc loss: 0.6946730613708496, mean vae loss: 1029.837158203125  
mean vae loss kl: 456.7271728515625 
Epoch: 191, time elapse for current epoch: 25.172612190246582  
mean gen loss: 5.970263957977295, mean disc loss: 0.7077509760856628, mean vae loss: 1044.7266845703125  
mean vae loss kl: 453.8731689453125 
Epoch: 192, time elapse for current epoch: 25.06802225112915  
mean gen loss: 5.788483619689941, mean disc loss: 0.6889517307281494, mean vae loss: 1033.0194091796875  
mean vae loss kl: 455.915771484375 
Epoch: 193, time elapse for current epoch: 24.88636565208435  
mean gen loss: 5.726417541503906, mean disc loss: 0.7323190569877625, mean vae loss: 1029.4764404296875  
mean vae loss kl: 452.2237548828125 
Epoch: 194, time elapse for current epoch: 24.994959354400635  
mean gen loss: 5.737776279449463, mean disc loss: 0.7366705536842346, mean vae loss: 1031.5391845703125  
mean vae loss kl: 453.7077941894531 
Epoch: 195, time elapse for current epoch: 24.86785054206848  
mean gen loss: 5.894587516784668, mean disc loss: 0.7174435257911682, mean vae loss: 1022.2884521484375  
mean vae loss kl: 456.6916809082031 
Epoch: 196, time elapse for current epoch: 24.966434717178345  
mean gen loss: 5.9326090812683105, mean disc loss: 0.7107523679733276, mean vae loss: 1033.217041015625  
mean vae loss kl: 452.65728759765625 
Epoch: 197, time elapse for current epoch: 24.89387273788452  
mean gen loss: 5.845514297485352, mean disc loss: 0.7244681715965271, mean vae loss: 1006.0595703125  
mean vae loss kl: 451.51806640625 
Epoch: 198, time elapse for current epoch: 24.926400184631348  
mean gen loss: 5.6618781089782715, mean disc loss: 0.7527316808700562, mean vae loss: 992.9476928710938  
mean vae loss kl: 452.8314208984375 
Epoch: 199, time elapse for current epoch: 25.173112154006958  
mean gen loss: 5.67834997177124, mean disc loss: 0.7538837194442749, mean vae loss: 993.0228271484375  
mean vae loss kl: 455.4584655761719 
Epoch: 200, time elapse for current epoch: 25.30772876739502  
mean gen loss: 5.982597827911377, mean disc loss: 0.7035653591156006, mean vae loss: 1006.3079223632812  
mean vae loss kl: 454.874267578125 


traning finished at: 2022-08-21 21:50:52.675427
--------------------------------------------------------------------------- 

overall training time: 1.0 h 23.0 min 32.85700798034668 s  


==> pic/Beta Test/beta = 1/Summary_32_z5_b1.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000002632CA81FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x00000263D3EBD9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-21 14:00:39.787164
Epoch: 1, time elapse for current epoch: 34.58745551109314  
mean gen loss: 3.7299673557281494, mean disc loss: 0.9818472862243652, mean vae loss: 566.4273071289062  
mean vae loss kl: 45.152835845947266 
Epoch: 2, time elapse for current epoch: 25.792643785476685  
mean gen loss: 2.477964162826538, mean disc loss: 1.7326771020889282, mean vae loss: 485.3778381347656  
mean vae loss kl: 109.3189468383789 
Epoch: 3, time elapse for current epoch: 26.593331575393677  
mean gen loss: 2.5176424980163574, mean disc loss: 1.7143689393997192, mean vae loss: 525.6842041015625  
mean vae loss kl: 166.0005645751953 
Epoch: 4, time elapse for current epoch: 26.614349126815796  
mean gen loss: 2.557821273803711, mean disc loss: 1.6899678707122803, mean vae loss: 605.16748046875  
mean vae loss kl: 196.46148681640625 
Epoch: 5, time elapse for current epoch: 26.207000255584717  
mean gen loss: 2.584280252456665, mean disc loss: 1.6673074960708618, mean vae loss: 678.488037109375  
mean vae loss kl: 225.6945037841797 
Epoch: 6, time elapse for current epoch: 26.34261727333069  
mean gen loss: 2.603679656982422, mean disc loss: 1.6536691188812256, mean vae loss: 736.8734741210938  
mean vae loss kl: 242.9430694580078 
Epoch: 7, time elapse for current epoch: 26.282063961029053  
mean gen loss: 2.615053653717041, mean disc loss: 1.6455426216125488, mean vae loss: 774.5180053710938  
mean vae loss kl: 256.6879577636719 
Epoch: 8, time elapse for current epoch: 26.332106828689575  
mean gen loss: 2.6245429515838623, mean disc loss: 1.6445695161819458, mean vae loss: 785.6333618164062  
mean vae loss kl: 264.9285583496094 
Epoch: 9, time elapse for current epoch: 26.36263370513916  
mean gen loss: 2.6246817111968994, mean disc loss: 1.6458631753921509, mean vae loss: 793.9138793945312  
mean vae loss kl: 270.86334228515625 
Epoch: 10, time elapse for current epoch: 26.35012149810791  
mean gen loss: 2.6432554721832275, mean disc loss: 1.636239767074585, mean vae loss: 800.9966430664062  
mean vae loss kl: 278.7038269042969 
Epoch: 11, time elapse for current epoch: 26.229017972946167  
mean gen loss: 2.6617259979248047, mean disc loss: 1.6198620796203613, mean vae loss: 812.1235961914062  
mean vae loss kl: 284.1094970703125 
Epoch: 12, time elapse for current epoch: 26.33010482788086  
mean gen loss: 2.666483163833618, mean disc loss: 1.620285153388977, mean vae loss: 818.2479858398438  
mean vae loss kl: 288.8490295410156 
Epoch: 13, time elapse for current epoch: 26.218008518218994  
mean gen loss: 2.6771421432495117, mean disc loss: 1.615074634552002, mean vae loss: 823.3882446289062  
mean vae loss kl: 294.8150939941406 
Epoch: 14, time elapse for current epoch: 26.295576572418213  
mean gen loss: 2.6907856464385986, mean disc loss: 1.6128884553909302, mean vae loss: 816.72119140625  
mean vae loss kl: 295.14166259765625 
Epoch: 15, time elapse for current epoch: 26.488740921020508  
mean gen loss: 2.6986873149871826, mean disc loss: 1.608725905418396, mean vae loss: 828.2577514648438  
mean vae loss kl: 296.7607421875 
Epoch: 16, time elapse for current epoch: 26.140443801879883  
mean gen loss: 2.7272043228149414, mean disc loss: 1.6009668111801147, mean vae loss: 840.1344604492188  
mean vae loss kl: 297.43182373046875 
Epoch: 17, time elapse for current epoch: 26.32009720802307  
mean gen loss: 2.7332217693328857, mean disc loss: 1.587296962738037, mean vae loss: 823.1912231445312  
mean vae loss kl: 298.587890625 
Epoch: 18, time elapse for current epoch: 26.262081146240234  
mean gen loss: 2.729144811630249, mean disc loss: 1.5935630798339844, mean vae loss: 827.6580810546875  
mean vae loss kl: 301.2795715332031 
Epoch: 19, time elapse for current epoch: 26.50175380706787  
mean gen loss: 2.7482335567474365, mean disc loss: 1.581063985824585, mean vae loss: 815.248291015625  
mean vae loss kl: 302.08587646484375 
Epoch: 20, time elapse for current epoch: 26.464720487594604  
mean gen loss: 2.7568674087524414, mean disc loss: 1.574249505996704, mean vae loss: 803.8720092773438  
mean vae loss kl: 304.7109680175781 
Epoch: 21, time elapse for current epoch: 26.49274492263794  
mean gen loss: 2.766059398651123, mean disc loss: 1.5667102336883545, mean vae loss: 795.9699096679688  
mean vae loss kl: 302.7281188964844 
Epoch: 22, time elapse for current epoch: 26.35713005065918  
mean gen loss: 2.77820086479187, mean disc loss: 1.5655224323272705, mean vae loss: 803.8500366210938  
mean vae loss kl: 303.33355712890625 
Epoch: 23, time elapse for current epoch: 26.325587034225464  
mean gen loss: 2.7886698246002197, mean disc loss: 1.558586835861206, mean vae loss: 807.5573120117188  
mean vae loss kl: 305.98779296875 
Epoch: 24, time elapse for current epoch: 26.322599172592163  
mean gen loss: 2.8002421855926514, mean disc loss: 1.5512878894805908, mean vae loss: 809.7372436523438  
mean vae loss kl: 306.0628356933594 
Epoch: 25, time elapse for current epoch: 26.390657424926758  
mean gen loss: 2.8068056106567383, mean disc loss: 1.551204800605774, mean vae loss: 806.0865478515625  
mean vae loss kl: 307.665771484375 
Epoch: 26, time elapse for current epoch: 26.339613676071167  
mean gen loss: 2.813366651535034, mean disc loss: 1.5460453033447266, mean vae loss: 794.5869750976562  
mean vae loss kl: 310.2254943847656 
Epoch: 27, time elapse for current epoch: 26.224514484405518  
mean gen loss: 2.8296945095062256, mean disc loss: 1.5401464700698853, mean vae loss: 802.9214477539062  
mean vae loss kl: 312.8474426269531 
Epoch: 28, time elapse for current epoch: 26.140942573547363  
mean gen loss: 2.8426640033721924, mean disc loss: 1.5327446460723877, mean vae loss: 791.9845581054688  
mean vae loss kl: 313.3190612792969 
Epoch: 29, time elapse for current epoch: 26.281063318252563  
mean gen loss: 2.8424227237701416, mean disc loss: 1.5274677276611328, mean vae loss: 786.4065551757812  
mean vae loss kl: 314.2399597167969 
Epoch: 30, time elapse for current epoch: 26.328603744506836  
mean gen loss: 2.873593807220459, mean disc loss: 1.5364105701446533, mean vae loss: 795.4404296875  
mean vae loss kl: 314.4751281738281 
Epoch: 31, time elapse for current epoch: 26.267050981521606  
mean gen loss: 2.8576672077178955, mean disc loss: 1.5355033874511719, mean vae loss: 797.0746459960938  
mean vae loss kl: 316.6133117675781 
Epoch: 32, time elapse for current epoch: 26.390658140182495  
mean gen loss: 2.887403964996338, mean disc loss: 1.5153990983963013, mean vae loss: 796.3768920898438  
mean vae loss kl: 320.3345947265625 
Epoch: 33, time elapse for current epoch: 26.288068532943726  
mean gen loss: 2.874802589416504, mean disc loss: 1.5114566087722778, mean vae loss: 779.2593994140625  
mean vae loss kl: 318.5229187011719 
Epoch: 34, time elapse for current epoch: 26.225515842437744  
mean gen loss: 2.898336887359619, mean disc loss: 1.5063730478286743, mean vae loss: 802.7335815429688  
mean vae loss kl: 316.9100646972656 
Epoch: 35, time elapse for current epoch: 26.139942407608032  
mean gen loss: 2.904146432876587, mean disc loss: 1.5101306438446045, mean vae loss: 798.08154296875  
mean vae loss kl: 316.6051025390625 
Epoch: 36, time elapse for current epoch: 26.280563354492188  
mean gen loss: 2.9348700046539307, mean disc loss: 1.502496361732483, mean vae loss: 798.2743530273438  
mean vae loss kl: 318.2318420410156 
Epoch: 37, time elapse for current epoch: 26.12643051147461  
mean gen loss: 2.94223952293396, mean disc loss: 1.4923053979873657, mean vae loss: 779.9371948242188  
mean vae loss kl: 321.808837890625 
Epoch: 38, time elapse for current epoch: 26.09690546989441  
mean gen loss: 2.9195022583007812, mean disc loss: 1.4971483945846558, mean vae loss: 791.3582763671875  
mean vae loss kl: 323.2623596191406 
Epoch: 39, time elapse for current epoch: 26.251538038253784  
mean gen loss: 2.952108383178711, mean disc loss: 1.4957847595214844, mean vae loss: 787.515625  
mean vae loss kl: 322.6708679199219 
Epoch: 40, time elapse for current epoch: 26.18147850036621  
mean gen loss: 2.9300384521484375, mean disc loss: 1.4990416765213013, mean vae loss: 790.3995361328125  
mean vae loss kl: 323.9118347167969 
Epoch: 41, time elapse for current epoch: 26.22501516342163  
mean gen loss: 2.957077980041504, mean disc loss: 1.494168996810913, mean vae loss: 784.3917846679688  
mean vae loss kl: 320.9534912109375 
Epoch: 42, time elapse for current epoch: 26.233522653579712  
mean gen loss: 2.989070415496826, mean disc loss: 1.4741761684417725, mean vae loss: 810.8200073242188  
mean vae loss kl: 322.51849365234375 
Epoch: 43, time elapse for current epoch: 26.27205538749695  
mean gen loss: 2.9881935119628906, mean disc loss: 1.4729585647583008, mean vae loss: 804.4439697265625  
mean vae loss kl: 327.4027099609375 
Epoch: 44, time elapse for current epoch: 26.3040828704834  
mean gen loss: 2.9871203899383545, mean disc loss: 1.4599740505218506, mean vae loss: 794.2216796875  
mean vae loss kl: 328.593994140625 
Epoch: 45, time elapse for current epoch: 26.341615676879883  
mean gen loss: 3.0048537254333496, mean disc loss: 1.4620791673660278, mean vae loss: 813.955078125  
mean vae loss kl: 332.56475830078125 
Epoch: 46, time elapse for current epoch: 26.10090923309326  
mean gen loss: 2.9677329063415527, mean disc loss: 1.4663273096084595, mean vae loss: 788.2755126953125  
mean vae loss kl: 324.8946533203125 
Epoch: 47, time elapse for current epoch: 26.292072772979736  
mean gen loss: 3.0075325965881348, mean disc loss: 1.4526368379592896, mean vae loss: 787.56298828125  
mean vae loss kl: 326.8804016113281 
Epoch: 48, time elapse for current epoch: 26.31859588623047  
mean gen loss: 3.023803949356079, mean disc loss: 1.4486242532730103, mean vae loss: 780.4755249023438  
mean vae loss kl: 335.9725341796875 
Epoch: 49, time elapse for current epoch: 26.497248649597168  
mean gen loss: 3.0291340351104736, mean disc loss: 1.4382338523864746, mean vae loss: 777.1631469726562  
mean vae loss kl: 335.90887451171875 
Epoch: 50, time elapse for current epoch: 26.507758140563965  
mean gen loss: 3.0663225650787354, mean disc loss: 1.4364912509918213, mean vae loss: 780.7822875976562  
mean vae loss kl: 331.4710998535156 
Epoch: 51, time elapse for current epoch: 26.236525297164917  
mean gen loss: 3.0338850021362305, mean disc loss: 1.4384342432022095, mean vae loss: 777.053955078125  
mean vae loss kl: 329.3338928222656 
Epoch: 52, time elapse for current epoch: 26.247033834457397  
mean gen loss: 3.0513699054718018, mean disc loss: 1.4367966651916504, mean vae loss: 766.078125  
mean vae loss kl: 328.0596008300781 
Epoch: 53, time elapse for current epoch: 26.26054573059082  
mean gen loss: 3.1019396781921387, mean disc loss: 1.4388031959533691, mean vae loss: 798.645751953125  
mean vae loss kl: 329.12701416015625 
Epoch: 54, time elapse for current epoch: 26.23802614212036  
mean gen loss: 3.0738518238067627, mean disc loss: 1.4304327964782715, mean vae loss: 796.3641967773438  
mean vae loss kl: 330.3202209472656 
Epoch: 55, time elapse for current epoch: 26.142945051193237  
mean gen loss: 3.099402666091919, mean disc loss: 1.412636399269104, mean vae loss: 804.3257446289062  
mean vae loss kl: 328.7087097167969 
Epoch: 56, time elapse for current epoch: 26.2190101146698  
mean gen loss: 3.081505298614502, mean disc loss: 1.4208849668502808, mean vae loss: 812.06494140625  
mean vae loss kl: 325.6653747558594 
Epoch: 57, time elapse for current epoch: 26.175972938537598  
mean gen loss: 3.1095194816589355, mean disc loss: 1.406619668006897, mean vae loss: 798.854736328125  
mean vae loss kl: 325.98583984375 
Epoch: 58, time elapse for current epoch: 26.17197036743164  
mean gen loss: 3.1142594814300537, mean disc loss: 1.4095016717910767, mean vae loss: 805.9873046875  
mean vae loss kl: 328.0735778808594 
Epoch: 59, time elapse for current epoch: 26.32610249519348  
mean gen loss: 3.146343231201172, mean disc loss: 1.394255518913269, mean vae loss: 803.0970458984375  
mean vae loss kl: 329.5382080078125 
Epoch: 60, time elapse for current epoch: 26.186482429504395  
mean gen loss: 3.191378116607666, mean disc loss: 1.4069725275039673, mean vae loss: 793.640869140625  
mean vae loss kl: 331.494384765625 
Epoch: 61, time elapse for current epoch: 26.276559114456177  
mean gen loss: 3.1137518882751465, mean disc loss: 1.4162119626998901, mean vae loss: 784.4371948242188  
mean vae loss kl: 328.8831787109375 
Epoch: 62, time elapse for current epoch: 26.30658459663391  
mean gen loss: 3.1358115673065186, mean disc loss: 1.3970024585723877, mean vae loss: 802.32275390625  
mean vae loss kl: 326.2894592285156 
Epoch: 63, time elapse for current epoch: 26.32710289955139  
mean gen loss: 3.152055263519287, mean disc loss: 1.4068561792373657, mean vae loss: 805.8228759765625  
mean vae loss kl: 329.45941162109375 
Epoch: 64, time elapse for current epoch: 26.19548988342285  
mean gen loss: 3.142651081085205, mean disc loss: 1.4054385423660278, mean vae loss: 787.8351440429688  
mean vae loss kl: 330.9188232421875 
Epoch: 65, time elapse for current epoch: 26.099407196044922  
mean gen loss: 3.1459617614746094, mean disc loss: 1.4113237857818604, mean vae loss: 784.8834838867188  
mean vae loss kl: 331.2432861328125 
Epoch: 66, time elapse for current epoch: 26.189985275268555  
mean gen loss: 3.1663336753845215, mean disc loss: 1.3951948881149292, mean vae loss: 783.5427856445312  
mean vae loss kl: 331.7739562988281 
Epoch: 67, time elapse for current epoch: 26.09790587425232  
mean gen loss: 3.1630518436431885, mean disc loss: 1.396492600440979, mean vae loss: 791.6170043945312  
mean vae loss kl: 328.4010925292969 
Epoch: 68, time elapse for current epoch: 26.291572332382202  
mean gen loss: 3.2107608318328857, mean disc loss: 1.382581353187561, mean vae loss: 776.3740234375  
mean vae loss kl: 330.8665771484375 
Epoch: 69, time elapse for current epoch: 26.30058002471924  
mean gen loss: 3.1971006393432617, mean disc loss: 1.3754183053970337, mean vae loss: 774.3597412109375  
mean vae loss kl: 331.1159362792969 
Epoch: 70, time elapse for current epoch: 26.426187753677368  
mean gen loss: 3.2081661224365234, mean disc loss: 1.3834036588668823, mean vae loss: 783.73876953125  
mean vae loss kl: 329.4114685058594 
Epoch: 71, time elapse for current epoch: 26.363633632659912  
mean gen loss: 3.1462271213531494, mean disc loss: 1.418259859085083, mean vae loss: 779.4924926757812  
mean vae loss kl: 329.8707580566406 
Epoch: 72, time elapse for current epoch: 26.206499099731445  
mean gen loss: 3.217214822769165, mean disc loss: 1.3671889305114746, mean vae loss: 802.9469604492188  
mean vae loss kl: 328.32763671875 
Epoch: 73, time elapse for current epoch: 26.247034549713135  
mean gen loss: 3.212333917617798, mean disc loss: 1.3776129484176636, mean vae loss: 797.583251953125  
mean vae loss kl: 329.0382385253906 
Epoch: 74, time elapse for current epoch: 27.063735246658325  
mean gen loss: 3.191068172454834, mean disc loss: 1.3953700065612793, mean vae loss: 798.609619140625  
mean vae loss kl: 327.55078125 
Epoch: 75, time elapse for current epoch: 27.33446764945984  
mean gen loss: 3.230032444000244, mean disc loss: 1.3665798902511597, mean vae loss: 793.1070556640625  
mean vae loss kl: 328.1445617675781 
Epoch: 76, time elapse for current epoch: 27.532636642456055  
mean gen loss: 3.246849298477173, mean disc loss: 1.3599348068237305, mean vae loss: 788.229248046875  
mean vae loss kl: 327.1246337890625 
Epoch: 77, time elapse for current epoch: 27.364492893218994  
mean gen loss: 3.257718563079834, mean disc loss: 1.3514058589935303, mean vae loss: 792.0332641601562  
mean vae loss kl: 326.4973449707031 
Epoch: 78, time elapse for current epoch: 26.80100917816162  
mean gen loss: 3.2422657012939453, mean disc loss: 1.3744590282440186, mean vae loss: 789.4989624023438  
mean vae loss kl: 331.7508239746094 
Epoch: 79, time elapse for current epoch: 26.88408088684082  
mean gen loss: 3.2310526371002197, mean disc loss: 1.3605293035507202, mean vae loss: 789.9442138671875  
mean vae loss kl: 331.28875732421875 
Epoch: 80, time elapse for current epoch: 26.93509316444397  
mean gen loss: 3.2376370429992676, mean disc loss: 1.3678996562957764, mean vae loss: 795.67431640625  
mean vae loss kl: 333.3605651855469 
Epoch: 81, time elapse for current epoch: 26.779991388320923  
mean gen loss: 3.2262508869171143, mean disc loss: 1.3728495836257935, mean vae loss: 786.7714233398438  
mean vae loss kl: 331.7340087890625 
Epoch: 82, time elapse for current epoch: 27.559160470962524  
mean gen loss: 3.235665798187256, mean disc loss: 1.3542789220809937, mean vae loss: 798.8069458007812  
mean vae loss kl: 330.7030029296875 
Epoch: 83, time elapse for current epoch: 27.090258598327637  
mean gen loss: 3.220344305038452, mean disc loss: 1.3760316371917725, mean vae loss: 782.9293212890625  
mean vae loss kl: 330.092529296875 
Epoch: 84, time elapse for current epoch: 27.08425235748291  
mean gen loss: 3.2428841590881348, mean disc loss: 1.3739326000213623, mean vae loss: 778.0764770507812  
mean vae loss kl: 330.76220703125 
Epoch: 85, time elapse for current epoch: 26.595332384109497  
mean gen loss: 3.2741503715515137, mean disc loss: 1.34574556350708, mean vae loss: 778.6978149414062  
mean vae loss kl: 329.3772888183594 
Epoch: 86, time elapse for current epoch: 26.28656768798828  
mean gen loss: 3.324521541595459, mean disc loss: 1.3316476345062256, mean vae loss: 798.9374389648438  
mean vae loss kl: 328.1050109863281 
Epoch: 87, time elapse for current epoch: 26.322612047195435  
mean gen loss: 3.2855770587921143, mean disc loss: 1.3457746505737305, mean vae loss: 810.267578125  
mean vae loss kl: 328.7135925292969 
Epoch: 88, time elapse for current epoch: 26.48473834991455  
mean gen loss: 3.2625958919525146, mean disc loss: 1.3608498573303223, mean vae loss: 787.912109375  
mean vae loss kl: 332.8589782714844 
Epoch: 89, time elapse for current epoch: 26.434696197509766  
mean gen loss: 3.286055326461792, mean disc loss: 1.3513164520263672, mean vae loss: 799.3346557617188  
mean vae loss kl: 331.21917724609375 
Epoch: 90, time elapse for current epoch: 26.665393114089966  
mean gen loss: 3.3138480186462402, mean disc loss: 1.3444653749465942, mean vae loss: 794.323486328125  
mean vae loss kl: 329.41180419921875 
Epoch: 91, time elapse for current epoch: 26.748465538024902  
mean gen loss: 3.33201265335083, mean disc loss: 1.3325719833374023, mean vae loss: 791.2058715820312  
mean vae loss kl: 331.0461730957031 
Epoch: 92, time elapse for current epoch: 26.779991388320923  
mean gen loss: 3.316312074661255, mean disc loss: 1.3490618467330933, mean vae loss: 791.8663330078125  
mean vae loss kl: 333.37298583984375 
Epoch: 93, time elapse for current epoch: 26.60133719444275  
mean gen loss: 3.295811176300049, mean disc loss: 1.3489371538162231, mean vae loss: 782.0923461914062  
mean vae loss kl: 333.3817443847656 
Epoch: 94, time elapse for current epoch: 27.389014720916748  
mean gen loss: 3.3687617778778076, mean disc loss: 1.3168507814407349, mean vae loss: 788.8638916015625  
mean vae loss kl: 332.40570068359375 
Epoch: 95, time elapse for current epoch: 26.90409827232361  
mean gen loss: 3.3351688385009766, mean disc loss: 1.3158856630325317, mean vae loss: 792.8365478515625  
mean vae loss kl: 333.1873474121094 
Epoch: 96, time elapse for current epoch: 26.1549551486969  
mean gen loss: 3.3531181812286377, mean disc loss: 1.3194384574890137, mean vae loss: 770.2470703125  
mean vae loss kl: 333.89520263671875 
Epoch: 97, time elapse for current epoch: 26.0268452167511  
mean gen loss: 3.353102445602417, mean disc loss: 1.310734510421753, mean vae loss: 779.2672119140625  
mean vae loss kl: 332.0450439453125 
Epoch: 98, time elapse for current epoch: 26.002589225769043  
mean gen loss: 3.3995654582977295, mean disc loss: 1.3018337488174438, mean vae loss: 781.9444580078125  
mean vae loss kl: 331.5810852050781 
Epoch: 99, time elapse for current epoch: 25.90123724937439  
mean gen loss: 3.3576624393463135, mean disc loss: 1.3120664358139038, mean vae loss: 777.336181640625  
mean vae loss kl: 333.1864318847656 
Epoch: 100, time elapse for current epoch: 25.777631044387817  
mean gen loss: 3.4133450984954834, mean disc loss: 1.2883230447769165, mean vae loss: 781.018310546875  
mean vae loss kl: 332.66375732421875 
Epoch: 101, time elapse for current epoch: 25.846189737319946  
mean gen loss: 3.365304946899414, mean disc loss: 1.319455862045288, mean vae loss: 773.4955444335938  
mean vae loss kl: 331.026123046875 
Epoch: 102, time elapse for current epoch: 26.1534526348114  
mean gen loss: 3.3995394706726074, mean disc loss: 1.308838129043579, mean vae loss: 778.7564697265625  
mean vae loss kl: 329.909423828125 
Epoch: 103, time elapse for current epoch: 27.059730768203735  
mean gen loss: 3.3842108249664307, mean disc loss: 1.3076534271240234, mean vae loss: 776.33251953125  
mean vae loss kl: 330.8651428222656 
Epoch: 104, time elapse for current epoch: 28.157175064086914  
mean gen loss: 3.4248268604278564, mean disc loss: 1.299245834350586, mean vae loss: 772.6205444335938  
mean vae loss kl: 332.3746643066406 
Epoch: 105, time elapse for current epoch: 26.6433744430542  
mean gen loss: 3.396851062774658, mean disc loss: 1.3052151203155518, mean vae loss: 772.3283081054688  
mean vae loss kl: 335.9237060546875 
Epoch: 106, time elapse for current epoch: 26.407671213150024  
mean gen loss: 3.4365060329437256, mean disc loss: 1.281493902206421, mean vae loss: 794.0637817382812  
mean vae loss kl: 334.2054443359375 
Epoch: 107, time elapse for current epoch: 26.26504945755005  
mean gen loss: 3.5019326210021973, mean disc loss: 1.2484931945800781, mean vae loss: 800.7161865234375  
mean vae loss kl: 334.09051513671875 
Epoch: 108, time elapse for current epoch: 26.27505850791931  
mean gen loss: 3.5149145126342773, mean disc loss: 1.229915976524353, mean vae loss: 796.494140625  
mean vae loss kl: 335.5158996582031 
Epoch: 109, time elapse for current epoch: 26.459216356277466  
mean gen loss: 3.5275800228118896, mean disc loss: 1.2271522283554077, mean vae loss: 771.202392578125  
mean vae loss kl: 335.3785400390625 
Epoch: 110, time elapse for current epoch: 26.282564878463745  
mean gen loss: 3.4758729934692383, mean disc loss: 1.265647053718567, mean vae loss: 770.5805053710938  
mean vae loss kl: 338.2375793457031 
Epoch: 111, time elapse for current epoch: 26.24453115463257  
mean gen loss: 3.5325281620025635, mean disc loss: 1.2372313737869263, mean vae loss: 777.8094482421875  
mean vae loss kl: 338.4576416015625 
Epoch: 112, time elapse for current epoch: 26.281563758850098  
mean gen loss: 3.5137181282043457, mean disc loss: 1.2634714841842651, mean vae loss: 766.4478149414062  
mean vae loss kl: 342.6446228027344 
Epoch: 113, time elapse for current epoch: 26.248034477233887  
mean gen loss: 3.509063720703125, mean disc loss: 1.2654082775115967, mean vae loss: 781.0966186523438  
mean vae loss kl: 338.0173034667969 
Epoch: 114, time elapse for current epoch: 26.24052906036377  
mean gen loss: 3.5240728855133057, mean disc loss: 1.2647258043289185, mean vae loss: 783.0022583007812  
mean vae loss kl: 338.5986022949219 
Epoch: 115, time elapse for current epoch: 26.30208110809326  
mean gen loss: 3.4795947074890137, mean disc loss: 1.278049111366272, mean vae loss: 764.72802734375  
mean vae loss kl: 339.75933837890625 
Epoch: 116, time elapse for current epoch: 26.282564401626587  
mean gen loss: 3.522531509399414, mean disc loss: 1.2507727146148682, mean vae loss: 776.0753173828125  
mean vae loss kl: 338.29608154296875 
Epoch: 117, time elapse for current epoch: 26.462218761444092  
mean gen loss: 3.49255633354187, mean disc loss: 1.2676693201065063, mean vae loss: 775.9205932617188  
mean vae loss kl: 337.85186767578125 
Epoch: 118, time elapse for current epoch: 26.13243532180786  
mean gen loss: 3.5360031127929688, mean disc loss: 1.2360965013504028, mean vae loss: 765.1690063476562  
mean vae loss kl: 334.9365539550781 
Epoch: 119, time elapse for current epoch: 26.125929355621338  
mean gen loss: 3.5441231727600098, mean disc loss: 1.2437918186187744, mean vae loss: 768.1763305664062  
mean vae loss kl: 334.695556640625 
Epoch: 120, time elapse for current epoch: 26.28656816482544  
mean gen loss: 3.5340819358825684, mean disc loss: 1.264533281326294, mean vae loss: 778.4968872070312  
mean vae loss kl: 334.9418029785156 
Epoch: 121, time elapse for current epoch: 26.380648612976074  
mean gen loss: 3.505261182785034, mean disc loss: 1.2703708410263062, mean vae loss: 780.4263916015625  
mean vae loss kl: 337.28082275390625 
Epoch: 122, time elapse for current epoch: 26.35862970352173  
mean gen loss: 3.547351121902466, mean disc loss: 1.260690450668335, mean vae loss: 772.7559204101562  
mean vae loss kl: 340.4925537109375 
Epoch: 123, time elapse for current epoch: 26.493245601654053  
mean gen loss: 3.591869592666626, mean disc loss: 1.2323185205459595, mean vae loss: 777.7929077148438  
mean vae loss kl: 339.6170349121094 
Epoch: 124, time elapse for current epoch: 26.309587717056274  
mean gen loss: 3.5520362854003906, mean disc loss: 1.2459746599197388, mean vae loss: 775.294189453125  
mean vae loss kl: 337.7157897949219 
Epoch: 125, time elapse for current epoch: 26.26304793357849  
mean gen loss: 3.543041467666626, mean disc loss: 1.2553638219833374, mean vae loss: 766.6746215820312  
mean vae loss kl: 337.3791198730469 
Epoch: 126, time elapse for current epoch: 26.19298791885376  
mean gen loss: 3.556535482406616, mean disc loss: 1.252161979675293, mean vae loss: 764.4664916992188  
mean vae loss kl: 337.4908142089844 
Epoch: 127, time elapse for current epoch: 26.320596933364868  
mean gen loss: 3.5706870555877686, mean disc loss: 1.2495874166488647, mean vae loss: 777.0922241210938  
mean vae loss kl: 336.4675598144531 
Epoch: 128, time elapse for current epoch: 26.23202157020569  
mean gen loss: 3.544616937637329, mean disc loss: 1.2470709085464478, mean vae loss: 776.8909912109375  
mean vae loss kl: 335.58062744140625 
Epoch: 129, time elapse for current epoch: 26.20449733734131  
mean gen loss: 3.567429542541504, mean disc loss: 1.2526527643203735, mean vae loss: 779.401123046875  
mean vae loss kl: 336.42645263671875 
Epoch: 130, time elapse for current epoch: 26.169968843460083  
mean gen loss: 3.592008590698242, mean disc loss: 1.230599045753479, mean vae loss: 789.0361328125  
mean vae loss kl: 333.36376953125 
Epoch: 131, time elapse for current epoch: 26.25954508781433  
mean gen loss: 3.657940626144409, mean disc loss: 1.1920344829559326, mean vae loss: 810.009521484375  
mean vae loss kl: 333.15936279296875 
Epoch: 132, time elapse for current epoch: 26.247034549713135  
mean gen loss: 3.6473543643951416, mean disc loss: 1.2178725004196167, mean vae loss: 790.1090087890625  
mean vae loss kl: 336.9902038574219 
Epoch: 133, time elapse for current epoch: 26.135939359664917  
mean gen loss: 3.676354169845581, mean disc loss: 1.210694670677185, mean vae loss: 780.17041015625  
mean vae loss kl: 336.517333984375 
Epoch: 134, time elapse for current epoch: 26.089398860931396  
mean gen loss: 3.6944377422332764, mean disc loss: 1.198019027709961, mean vae loss: 778.914306640625  
mean vae loss kl: 335.6427001953125 
Epoch: 135, time elapse for current epoch: 26.26304841041565  
mean gen loss: 3.649925947189331, mean disc loss: 1.2129721641540527, mean vae loss: 771.2295532226562  
mean vae loss kl: 335.6549072265625 
Epoch: 136, time elapse for current epoch: 26.438698291778564  
mean gen loss: 3.726041555404663, mean disc loss: 1.1704767942428589, mean vae loss: 781.9244384765625  
mean vae loss kl: 329.6208190917969 
Epoch: 137, time elapse for current epoch: 26.411675930023193  
mean gen loss: 3.6782114505767822, mean disc loss: 1.1882014274597168, mean vae loss: 790.0939331054688  
mean vae loss kl: 333.67645263671875 
Epoch: 138, time elapse for current epoch: 26.304582834243774  
mean gen loss: 3.658010721206665, mean disc loss: 1.220024824142456, mean vae loss: 805.9054565429688  
mean vae loss kl: 334.2336730957031 
Epoch: 139, time elapse for current epoch: 26.28306555747986  
mean gen loss: 3.6986682415008545, mean disc loss: 1.1833226680755615, mean vae loss: 800.6983032226562  
mean vae loss kl: 332.7897033691406 
Epoch: 140, time elapse for current epoch: 26.422184705734253  
mean gen loss: 3.6816797256469727, mean disc loss: 1.191680908203125, mean vae loss: 792.7625732421875  
mean vae loss kl: 334.8224182128906 
Epoch: 141, time elapse for current epoch: 26.41217589378357  
mean gen loss: 3.745692491531372, mean disc loss: 1.189031720161438, mean vae loss: 781.5478515625  
mean vae loss kl: 333.1427917480469 
Epoch: 142, time elapse for current epoch: 26.2830650806427  
mean gen loss: 3.7567970752716064, mean disc loss: 1.158522367477417, mean vae loss: 803.1851196289062  
mean vae loss kl: 336.04522705078125 
Epoch: 143, time elapse for current epoch: 26.305083990097046  
mean gen loss: 3.7165956497192383, mean disc loss: 1.181213140487671, mean vae loss: 787.1884155273438  
mean vae loss kl: 334.4625549316406 
Epoch: 144, time elapse for current epoch: 26.27505850791931  
mean gen loss: 3.666890859603882, mean disc loss: 1.2409504652023315, mean vae loss: 790.9328002929688  
mean vae loss kl: 337.7494201660156 
Epoch: 145, time elapse for current epoch: 26.40967321395874  
mean gen loss: 3.7212908267974854, mean disc loss: 1.2100542783737183, mean vae loss: 795.5558471679688  
mean vae loss kl: 337.5969543457031 
Epoch: 146, time elapse for current epoch: 26.673412799835205  
mean gen loss: 3.6982192993164062, mean disc loss: 1.1923974752426147, mean vae loss: 778.3092041015625  
mean vae loss kl: 340.083740234375 
Epoch: 147, time elapse for current epoch: 27.588185787200928  
mean gen loss: 3.717073917388916, mean disc loss: 1.1900187730789185, mean vae loss: 770.4246215820312  
mean vae loss kl: 337.4784240722656 
Epoch: 148, time elapse for current epoch: 27.078247547149658  
mean gen loss: 3.7617039680480957, mean disc loss: 1.171913981437683, mean vae loss: 772.0850219726562  
mean vae loss kl: 337.0556945800781 
Epoch: 149, time elapse for current epoch: 26.416178464889526  
mean gen loss: 3.7033305168151855, mean disc loss: 1.2065891027450562, mean vae loss: 799.8483276367188  
mean vae loss kl: 339.4287414550781 
Epoch: 150, time elapse for current epoch: 26.44420313835144  
mean gen loss: 3.701030969619751, mean disc loss: 1.2019808292388916, mean vae loss: 798.0043334960938  
mean vae loss kl: 339.2914123535156 
Epoch: 151, time elapse for current epoch: 26.653383016586304  
mean gen loss: 3.7879700660705566, mean disc loss: 1.171187400817871, mean vae loss: 798.3741455078125  
mean vae loss kl: 339.8228454589844 
Epoch: 152, time elapse for current epoch: 26.665393829345703  
mean gen loss: 3.7602877616882324, mean disc loss: 1.1900588274002075, mean vae loss: 794.8924560546875  
mean vae loss kl: 342.3229064941406 
Epoch: 153, time elapse for current epoch: 26.520769119262695  
mean gen loss: 3.7451741695404053, mean disc loss: 1.191223382949829, mean vae loss: 785.321533203125  
mean vae loss kl: 341.37908935546875 
Epoch: 154, time elapse for current epoch: 26.517266750335693  
mean gen loss: 3.7961344718933105, mean disc loss: 1.1716938018798828, mean vae loss: 795.2470092773438  
mean vae loss kl: 340.3465576171875 
Epoch: 155, time elapse for current epoch: 26.722442388534546  
mean gen loss: 3.9163248538970947, mean disc loss: 1.1159840822219849, mean vae loss: 811.9985961914062  
mean vae loss kl: 340.60211181640625 
Epoch: 156, time elapse for current epoch: 26.740957498550415  
mean gen loss: 3.8586909770965576, mean disc loss: 1.1429870128631592, mean vae loss: 791.6407470703125  
mean vae loss kl: 337.8928527832031 
Epoch: 157, time elapse for current epoch: 26.708930015563965  
mean gen loss: 3.8300628662109375, mean disc loss: 1.1633468866348267, mean vae loss: 776.3833618164062  
mean vae loss kl: 339.3704528808594 
Epoch: 158, time elapse for current epoch: 26.783995151519775  
mean gen loss: 3.906545400619507, mean disc loss: 1.1491923332214355, mean vae loss: 760.665283203125  
mean vae loss kl: 338.9787902832031 
Epoch: 159, time elapse for current epoch: 26.59583330154419  
mean gen loss: 3.8800556659698486, mean disc loss: 1.1450481414794922, mean vae loss: 772.4393920898438  
mean vae loss kl: 338.354736328125 
Epoch: 160, time elapse for current epoch: 26.366636514663696  
mean gen loss: 3.8013739585876465, mean disc loss: 1.1697797775268555, mean vae loss: 770.4627075195312  
mean vae loss kl: 341.35015869140625 
Epoch: 161, time elapse for current epoch: 26.080389976501465  
mean gen loss: 3.9241750240325928, mean disc loss: 1.1308181285858154, mean vae loss: 779.1251831054688  
mean vae loss kl: 339.0347900390625 
Epoch: 162, time elapse for current epoch: 26.03885507583618  
mean gen loss: 3.95592999458313, mean disc loss: 1.1458983421325684, mean vae loss: 776.90087890625  
mean vae loss kl: 341.42218017578125 
Epoch: 163, time elapse for current epoch: 26.126431703567505  
mean gen loss: 3.832198143005371, mean disc loss: 1.18259859085083, mean vae loss: 767.2957763671875  
mean vae loss kl: 341.46185302734375 
Epoch: 164, time elapse for current epoch: 26.176974296569824  
mean gen loss: 3.9186816215515137, mean disc loss: 1.1203299760818481, mean vae loss: 790.1917114257812  
mean vae loss kl: 340.1268615722656 
Epoch: 165, time elapse for current epoch: 26.119925498962402  
mean gen loss: 4.031570911407471, mean disc loss: 1.0856736898422241, mean vae loss: 819.5448608398438  
mean vae loss kl: 338.79400634765625 
Epoch: 166, time elapse for current epoch: 26.1204252243042  
mean gen loss: 3.8865256309509277, mean disc loss: 1.1696373224258423, mean vae loss: 792.814453125  
mean vae loss kl: 337.8989562988281 
Epoch: 167, time elapse for current epoch: 26.176973819732666  
mean gen loss: 3.852184295654297, mean disc loss: 1.1743732690811157, mean vae loss: 780.4263916015625  
mean vae loss kl: 340.3437805175781 
Epoch: 168, time elapse for current epoch: 26.098406553268433  
mean gen loss: 3.8770792484283447, mean disc loss: 1.1802459955215454, mean vae loss: 806.2280883789062  
mean vae loss kl: 337.7846984863281 
Epoch: 169, time elapse for current epoch: 26.032350301742554  
mean gen loss: 3.9114139080047607, mean disc loss: 1.1385643482208252, mean vae loss: 802.4962158203125  
mean vae loss kl: 338.00616455078125 
Epoch: 170, time elapse for current epoch: 26.094403505325317  
mean gen loss: 3.888460874557495, mean disc loss: 1.1635262966156006, mean vae loss: 796.9375610351562  
mean vae loss kl: 338.5065612792969 
Epoch: 171, time elapse for current epoch: 26.03885555267334  
mean gen loss: 3.908210515975952, mean disc loss: 1.1407318115234375, mean vae loss: 802.8381958007812  
mean vae loss kl: 340.9067077636719 
Epoch: 172, time elapse for current epoch: 26.11692214012146  
mean gen loss: 3.9239821434020996, mean disc loss: 1.1543960571289062, mean vae loss: 794.754638671875  
mean vae loss kl: 339.80218505859375 
Epoch: 173, time elapse for current epoch: 25.977803945541382  
mean gen loss: 3.911623477935791, mean disc loss: 1.137651801109314, mean vae loss: 791.31201171875  
mean vae loss kl: 339.4332580566406 
Epoch: 174, time elapse for current epoch: 25.950279712677002  
mean gen loss: 3.9756767749786377, mean disc loss: 1.1311297416687012, mean vae loss: 804.194580078125  
mean vae loss kl: 338.236328125 
Epoch: 175, time elapse for current epoch: 25.997820138931274  
mean gen loss: 3.982588529586792, mean disc loss: 1.1170395612716675, mean vae loss: 817.6912841796875  
mean vae loss kl: 337.4872741699219 
Epoch: 176, time elapse for current epoch: 26.24753451347351  
mean gen loss: 3.9528615474700928, mean disc loss: 1.121979832649231, mean vae loss: 818.7145385742188  
mean vae loss kl: 337.405029296875 
Epoch: 177, time elapse for current epoch: 26.450708866119385  
mean gen loss: 4.056314468383789, mean disc loss: 1.0832817554473877, mean vae loss: 826.3118896484375  
mean vae loss kl: 339.4349670410156 
Epoch: 178, time elapse for current epoch: 26.273056983947754  
mean gen loss: 3.963756799697876, mean disc loss: 1.137115478515625, mean vae loss: 830.305419921875  
mean vae loss kl: 339.74176025390625 
Epoch: 179, time elapse for current epoch: 26.351123809814453  
mean gen loss: 3.9557454586029053, mean disc loss: 1.1179300546646118, mean vae loss: 822.3610229492188  
mean vae loss kl: 341.00836181640625 
Epoch: 180, time elapse for current epoch: 26.209502458572388  
mean gen loss: 4.090449810028076, mean disc loss: 1.0913935899734497, mean vae loss: 832.8433837890625  
mean vae loss kl: 341.6755676269531 
Epoch: 181, time elapse for current epoch: 26.213505268096924  
mean gen loss: 4.0783467292785645, mean disc loss: 1.0953859090805054, mean vae loss: 801.4134521484375  
mean vae loss kl: 342.7992248535156 
Epoch: 182, time elapse for current epoch: 26.220511198043823  
mean gen loss: 4.062060832977295, mean disc loss: 1.1046533584594727, mean vae loss: 799.3843994140625  
mean vae loss kl: 340.72021484375 
Epoch: 183, time elapse for current epoch: 26.59933638572693  
mean gen loss: 4.011680603027344, mean disc loss: 1.1152368783950806, mean vae loss: 800.9489135742188  
mean vae loss kl: 340.81353759765625 
Epoch: 184, time elapse for current epoch: 26.321097135543823  
mean gen loss: 3.9899468421936035, mean disc loss: 1.1247341632843018, mean vae loss: 797.1358642578125  
mean vae loss kl: 345.30743408203125 
Epoch: 185, time elapse for current epoch: 26.188483715057373  
mean gen loss: 4.011804580688477, mean disc loss: 1.1214138269424438, mean vae loss: 784.9197998046875  
mean vae loss kl: 340.9158020019531 
Epoch: 186, time elapse for current epoch: 26.34561824798584  
mean gen loss: 4.101330757141113, mean disc loss: 1.095751166343689, mean vae loss: 794.2254028320312  
mean vae loss kl: 343.7005920410156 
Epoch: 187, time elapse for current epoch: 27.6807644367218  
mean gen loss: 4.047798156738281, mean disc loss: 1.103158712387085, mean vae loss: 794.97705078125  
mean vae loss kl: 338.81744384765625 
Epoch: 188, time elapse for current epoch: 27.257402181625366  
mean gen loss: 4.117850303649902, mean disc loss: 1.078925371170044, mean vae loss: 806.1829833984375  
mean vae loss kl: 338.8892517089844 
Epoch: 189, time elapse for current epoch: 27.007687091827393  
mean gen loss: 4.116580009460449, mean disc loss: 1.0771194696426392, mean vae loss: 813.5636596679688  
mean vae loss kl: 340.8544616699219 
Epoch: 190, time elapse for current epoch: 26.970154523849487  
mean gen loss: 4.126481056213379, mean disc loss: 1.092854380607605, mean vae loss: 811.6436767578125  
mean vae loss kl: 342.4088439941406 
Epoch: 191, time elapse for current epoch: 26.955642461776733  
mean gen loss: 4.112223148345947, mean disc loss: 1.111855149269104, mean vae loss: 816.5819702148438  
mean vae loss kl: 344.8355712890625 
Epoch: 192, time elapse for current epoch: 27.017695665359497  
mean gen loss: 4.145320415496826, mean disc loss: 1.0857276916503906, mean vae loss: 813.3829956054688  
mean vae loss kl: 344.8084411621094 
Epoch: 193, time elapse for current epoch: 26.655885457992554  
mean gen loss: 4.077077388763428, mean disc loss: 1.1268270015716553, mean vae loss: 806.325439453125  
mean vae loss kl: 342.25543212890625 
Epoch: 194, time elapse for current epoch: 26.42668843269348  
mean gen loss: 4.097764492034912, mean disc loss: 1.1034660339355469, mean vae loss: 801.5521850585938  
mean vae loss kl: 341.3277282714844 
Epoch: 195, time elapse for current epoch: 26.49274516105652  
mean gen loss: 4.04098653793335, mean disc loss: 1.1162446737289429, mean vae loss: 796.2160034179688  
mean vae loss kl: 341.83013916015625 
Epoch: 196, time elapse for current epoch: 26.88057851791382  
mean gen loss: 4.133279323577881, mean disc loss: 1.0658787488937378, mean vae loss: 774.6680908203125  
mean vae loss kl: 341.1078796386719 
Epoch: 197, time elapse for current epoch: 27.35348343849182  
mean gen loss: 4.091662406921387, mean disc loss: 1.1081680059432983, mean vae loss: 789.737060546875  
mean vae loss kl: 343.0284118652344 
Epoch: 198, time elapse for current epoch: 26.874072074890137  
mean gen loss: 4.09019660949707, mean disc loss: 1.1140104532241821, mean vae loss: 782.3515625  
mean vae loss kl: 342.5290222167969 
Epoch: 199, time elapse for current epoch: 26.87156915664673  
mean gen loss: 4.068180084228516, mean disc loss: 1.1061447858810425, mean vae loss: 774.3528442382812  
mean vae loss kl: 341.8587951660156 
Epoch: 200, time elapse for current epoch: 27.090758323669434  
mean gen loss: 4.077518939971924, mean disc loss: 1.133275032043457, mean vae loss: 779.4400634765625  
mean vae loss kl: 344.7498779296875 


traning finished at: 2022-08-21 15:28:53.987460
--------------------------------------------------------------------------- 

overall training time: 1.0 h 28.0 min 14.20029616355896 s  


==> pic/Beta Test/beta = 10/Summary_32_z5_b10.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000024DCB751FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000024E52B7D9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 10.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-23 14:15:14.037178
Epoch: 1, time elapse for current epoch: 36.32018256187439  
mean gen loss: 4.16935396194458, mean disc loss: 0.8242925405502319, mean vae loss: 793.053466796875  
mean vae loss kl: 53.459320068359375 
Epoch: 2, time elapse for current epoch: 26.896599054336548  
mean gen loss: 2.970801830291748, mean disc loss: 1.4659901857376099, mean vae loss: 917.7677612304688  
mean vae loss kl: 144.01962280273438 
Epoch: 3, time elapse for current epoch: 26.973663568496704  
mean gen loss: 2.8519973754882812, mean disc loss: 1.5671651363372803, mean vae loss: 1239.014404296875  
mean vae loss kl: 260.7958984375 
Epoch: 4, time elapse for current epoch: 27.012698888778687  
mean gen loss: 2.8730108737945557, mean disc loss: 1.5516637563705444, mean vae loss: 1490.5811767578125  
mean vae loss kl: 355.4434814453125 
Epoch: 5, time elapse for current epoch: 26.95815110206604  
mean gen loss: 2.876617908477783, mean disc loss: 1.5441738367080688, mean vae loss: 1653.5457763671875  
mean vae loss kl: 411.0185241699219 
Epoch: 6, time elapse for current epoch: 27.015700101852417  
mean gen loss: 2.928692102432251, mean disc loss: 1.5268052816390991, mean vae loss: 1773.4752197265625  
mean vae loss kl: 433.6962585449219 
Epoch: 7, time elapse for current epoch: 26.902603149414062  
mean gen loss: 2.951880693435669, mean disc loss: 1.5092275142669678, mean vae loss: 1822.9869384765625  
mean vae loss kl: 452.2676696777344 
Epoch: 8, time elapse for current epoch: 27.098271131515503  
mean gen loss: 2.97932767868042, mean disc loss: 1.4907506704330444, mean vae loss: 1868.5472412109375  
mean vae loss kl: 454.7213439941406 
Epoch: 9, time elapse for current epoch: 26.877081394195557  
mean gen loss: 3.009655237197876, mean disc loss: 1.4823814630508423, mean vae loss: 1918.349609375  
mean vae loss kl: 471.3559265136719 
Epoch: 10, time elapse for current epoch: 26.720946788787842  
mean gen loss: 3.0438246726989746, mean disc loss: 1.452577829360962, mean vae loss: 1931.9915771484375  
mean vae loss kl: 477.2377624511719 
Epoch: 11, time elapse for current epoch: 26.752474069595337  
mean gen loss: 3.0869548320770264, mean disc loss: 1.4358659982681274, mean vae loss: 1960.73876953125  
mean vae loss kl: 478.4461669921875 
Epoch: 12, time elapse for current epoch: 27.008193492889404  
mean gen loss: 3.136382579803467, mean disc loss: 1.4231902360916138, mean vae loss: 1974.89404296875  
mean vae loss kl: 492.0383605957031 
Epoch: 13, time elapse for current epoch: 26.82203483581543  
mean gen loss: 3.1486735343933105, mean disc loss: 1.4046075344085693, mean vae loss: 1969.193115234375  
mean vae loss kl: 494.073974609375 
Epoch: 14, time elapse for current epoch: 27.167331218719482  
mean gen loss: 3.1782588958740234, mean disc loss: 1.393271565437317, mean vae loss: 1990.8927001953125  
mean vae loss kl: 501.5831604003906 
Epoch: 15, time elapse for current epoch: 26.978668451309204  
mean gen loss: 3.2008216381073, mean disc loss: 1.392208218574524, mean vae loss: 2001.7735595703125  
mean vae loss kl: 500.0982971191406 
Epoch: 16, time elapse for current epoch: 26.93363046646118  
mean gen loss: 3.2434444427490234, mean disc loss: 1.3817284107208252, mean vae loss: 2012.8043212890625  
mean vae loss kl: 495.7475280761719 
Epoch: 17, time elapse for current epoch: 26.901602745056152  
mean gen loss: 3.2618982791900635, mean disc loss: 1.3794327974319458, mean vae loss: 2019.490966796875  
mean vae loss kl: 494.15753173828125 
Epoch: 18, time elapse for current epoch: 26.850558042526245  
mean gen loss: 3.3039448261260986, mean disc loss: 1.3588576316833496, mean vae loss: 2030.368896484375  
mean vae loss kl: 511.35357666015625 
Epoch: 19, time elapse for current epoch: 27.048229217529297  
mean gen loss: 3.3424899578094482, mean disc loss: 1.3356359004974365, mean vae loss: 2030.204833984375  
mean vae loss kl: 507.7575378417969 
Epoch: 20, time elapse for current epoch: 26.909609079360962  
mean gen loss: 3.36019229888916, mean disc loss: 1.3243017196655273, mean vae loss: 2032.8394775390625  
mean vae loss kl: 517.5301513671875 
Epoch: 21, time elapse for current epoch: 26.935131072998047  
mean gen loss: 3.347505807876587, mean disc loss: 1.3237186670303345, mean vae loss: 2032.582763671875  
mean vae loss kl: 517.5023803710938 
Epoch: 22, time elapse for current epoch: 26.95815110206604  
mean gen loss: 3.3978614807128906, mean disc loss: 1.3033115863800049, mean vae loss: 2050.213134765625  
mean vae loss kl: 522.9922485351562 
Epoch: 23, time elapse for current epoch: 26.89309549331665  
mean gen loss: 3.470757484436035, mean disc loss: 1.2729074954986572, mean vae loss: 2047.7904052734375  
mean vae loss kl: 521.9360961914062 
Epoch: 24, time elapse for current epoch: 26.89910101890564  
mean gen loss: 3.4822516441345215, mean disc loss: 1.2748901844024658, mean vae loss: 2063.896240234375  
mean vae loss kl: 523.3212890625 
Epoch: 25, time elapse for current epoch: 26.633870840072632  
mean gen loss: 3.4716687202453613, mean disc loss: 1.2758405208587646, mean vae loss: 2047.048095703125  
mean vae loss kl: 516.5607299804688 
Epoch: 26, time elapse for current epoch: 26.644880771636963  
mean gen loss: 3.542278528213501, mean disc loss: 1.2455596923828125, mean vae loss: 2049.08447265625  
mean vae loss kl: 515.565673828125 
Epoch: 27, time elapse for current epoch: 27.12179207801819  
mean gen loss: 3.5680153369903564, mean disc loss: 1.2367783784866333, mean vae loss: 2063.085693359375  
mean vae loss kl: 521.1325073242188 
Epoch: 28, time elapse for current epoch: 26.781498670578003  
mean gen loss: 3.5848135948181152, mean disc loss: 1.2306609153747559, mean vae loss: 2059.5322265625  
mean vae loss kl: 525.2944946289062 
Epoch: 29, time elapse for current epoch: 26.6223623752594  
mean gen loss: 3.583794355392456, mean disc loss: 1.2270629405975342, mean vae loss: 2065.494384765625  
mean vae loss kl: 526.9750366210938 
Epoch: 30, time elapse for current epoch: 26.426694631576538  
mean gen loss: 3.629929780960083, mean disc loss: 1.1963307857513428, mean vae loss: 2065.206298828125  
mean vae loss kl: 535.4288940429688 
Epoch: 31, time elapse for current epoch: 26.39366579055786  
mean gen loss: 3.6314406394958496, mean disc loss: 1.2088922262191772, mean vae loss: 2065.1640625  
mean vae loss kl: 532.7020263671875 
Epoch: 32, time elapse for current epoch: 26.442707300186157  
mean gen loss: 3.6772892475128174, mean disc loss: 1.2040201425552368, mean vae loss: 2070.350341796875  
mean vae loss kl: 530.2970581054688 
Epoch: 33, time elapse for current epoch: 26.46022391319275  
mean gen loss: 3.7128853797912598, mean disc loss: 1.1797865629196167, mean vae loss: 2062.977783203125  
mean vae loss kl: 538.1860961914062 
Epoch: 34, time elapse for current epoch: 26.31259560585022  
mean gen loss: 3.7194066047668457, mean disc loss: 1.2008836269378662, mean vae loss: 2060.57177734375  
mean vae loss kl: 536.6353149414062 
Epoch: 35, time elapse for current epoch: 26.428196907043457  
mean gen loss: 3.7402901649475098, mean disc loss: 1.1893043518066406, mean vae loss: 2076.798095703125  
mean vae loss kl: 537.8048706054688 
Epoch: 36, time elapse for current epoch: 26.42619490623474  
mean gen loss: 3.7339911460876465, mean disc loss: 1.1746571063995361, mean vae loss: 2072.124267578125  
mean vae loss kl: 535.5767211914062 
Epoch: 37, time elapse for current epoch: 26.389162302017212  
mean gen loss: 3.74565052986145, mean disc loss: 1.17106032371521, mean vae loss: 2062.399658203125  
mean vae loss kl: 538.620849609375 
Epoch: 38, time elapse for current epoch: 26.363640546798706  
mean gen loss: 3.813676595687866, mean disc loss: 1.1531388759613037, mean vae loss: 2065.479248046875  
mean vae loss kl: 545.9132080078125 
Epoch: 39, time elapse for current epoch: 26.349128246307373  
mean gen loss: 3.8358027935028076, mean disc loss: 1.1458461284637451, mean vae loss: 2074.544921875  
mean vae loss kl: 538.0535888671875 
Epoch: 40, time elapse for current epoch: 26.42068862915039  
mean gen loss: 3.8657097816467285, mean disc loss: 1.1421444416046143, mean vae loss: 2073.902587890625  
mean vae loss kl: 535.1790161132812 
Epoch: 41, time elapse for current epoch: 26.43169903755188  
mean gen loss: 3.8788459300994873, mean disc loss: 1.1249194145202637, mean vae loss: 2081.111083984375  
mean vae loss kl: 536.1102905273438 
Epoch: 42, time elapse for current epoch: 26.398168802261353  
mean gen loss: 3.874720573425293, mean disc loss: 1.1210721731185913, mean vae loss: 2071.638916015625  
mean vae loss kl: 533.3964233398438 
Epoch: 43, time elapse for current epoch: 26.451216459274292  
mean gen loss: 3.9166629314422607, mean disc loss: 1.1118135452270508, mean vae loss: 2082.1181640625  
mean vae loss kl: 536.457275390625 
Epoch: 44, time elapse for current epoch: 26.48524570465088  
mean gen loss: 3.959545850753784, mean disc loss: 1.0887234210968018, mean vae loss: 2077.6376953125  
mean vae loss kl: 528.4489135742188 
Epoch: 45, time elapse for current epoch: 26.45021390914917  
mean gen loss: 3.9485394954681396, mean disc loss: 1.0892693996429443, mean vae loss: 2074.585693359375  
mean vae loss kl: 521.0866088867188 
Epoch: 46, time elapse for current epoch: 26.996182680130005  
mean gen loss: 3.945444107055664, mean disc loss: 1.1216073036193848, mean vae loss: 2089.74853515625  
mean vae loss kl: 529.29052734375 
Epoch: 47, time elapse for current epoch: 26.358636617660522  
mean gen loss: 3.943392038345337, mean disc loss: 1.0979018211364746, mean vae loss: 2083.072998046875  
mean vae loss kl: 545.8110961914062 
Epoch: 48, time elapse for current epoch: 26.36163902282715  
mean gen loss: 4.003201007843018, mean disc loss: 1.0724328756332397, mean vae loss: 2084.209228515625  
mean vae loss kl: 538.33251953125 
Epoch: 49, time elapse for current epoch: 26.318101406097412  
mean gen loss: 4.059689521789551, mean disc loss: 1.0613086223602295, mean vae loss: 2094.58544921875  
mean vae loss kl: 553.5694580078125 
Epoch: 50, time elapse for current epoch: 26.26005244255066  
mean gen loss: 3.989281177520752, mean disc loss: 1.085973858833313, mean vae loss: 2078.20751953125  
mean vae loss kl: 544.0781860351562 
Epoch: 51, time elapse for current epoch: 26.37414836883545  
mean gen loss: 4.066076755523682, mean disc loss: 1.044893503189087, mean vae loss: 2076.586181640625  
mean vae loss kl: 549.9012451171875 
Epoch: 52, time elapse for current epoch: 26.417705297470093  
mean gen loss: 4.124172210693359, mean disc loss: 1.0184822082519531, mean vae loss: 2066.468994140625  
mean vae loss kl: 545.0437622070312 
Epoch: 53, time elapse for current epoch: 26.421690940856934  
mean gen loss: 4.100724697113037, mean disc loss: 1.0347790718078613, mean vae loss: 2069.577880859375  
mean vae loss kl: 525.858154296875 
Epoch: 54, time elapse for current epoch: 26.42068839073181  
mean gen loss: 4.192875385284424, mean disc loss: 1.0129159688949585, mean vae loss: 2070.5703125  
mean vae loss kl: 527.8062744140625 
Epoch: 55, time elapse for current epoch: 26.339120388031006  
mean gen loss: 4.208074569702148, mean disc loss: 1.0232906341552734, mean vae loss: 2076.1962890625  
mean vae loss kl: 544.2280883789062 
Epoch: 56, time elapse for current epoch: 26.37164807319641  
mean gen loss: 4.124200820922852, mean disc loss: 1.0502605438232422, mean vae loss: 2080.271728515625  
mean vae loss kl: 544.189697265625 
Epoch: 57, time elapse for current epoch: 26.282572031021118  
mean gen loss: 4.13395357131958, mean disc loss: 1.0407757759094238, mean vae loss: 2088.47119140625  
mean vae loss kl: 540.0831909179688 
Epoch: 58, time elapse for current epoch: 26.41067934036255  
mean gen loss: 4.158570289611816, mean disc loss: 1.0420275926589966, mean vae loss: 2080.640625  
mean vae loss kl: 551.5438842773438 
Epoch: 59, time elapse for current epoch: 26.377153158187866  
mean gen loss: 4.215421199798584, mean disc loss: 1.0097507238388062, mean vae loss: 2083.8046875  
mean vae loss kl: 542.4388427734375 
Epoch: 60, time elapse for current epoch: 26.4041748046875  
mean gen loss: 4.25091028213501, mean disc loss: 1.0033849477767944, mean vae loss: 2091.888427734375  
mean vae loss kl: 545.1302490234375 
Epoch: 61, time elapse for current epoch: 26.328611135482788  
mean gen loss: 4.240792274475098, mean disc loss: 1.009594440460205, mean vae loss: 2091.608642578125  
mean vae loss kl: 561.139404296875 
Epoch: 62, time elapse for current epoch: 26.32410717010498  
mean gen loss: 4.262814044952393, mean disc loss: 1.0017842054367065, mean vae loss: 2084.724609375  
mean vae loss kl: 553.99755859375 
Epoch: 63, time elapse for current epoch: 26.40017056465149  
mean gen loss: 4.40255069732666, mean disc loss: 0.9630054235458374, mean vae loss: 2088.880615234375  
mean vae loss kl: 553.0272216796875 
Epoch: 64, time elapse for current epoch: 26.311594486236572  
mean gen loss: 4.375165939331055, mean disc loss: 0.9658913612365723, mean vae loss: 2086.49169921875  
mean vae loss kl: 555.1393432617188 
Epoch: 65, time elapse for current epoch: 26.338619709014893  
mean gen loss: 4.418895244598389, mean disc loss: 0.955510139465332, mean vae loss: 2085.990478515625  
mean vae loss kl: 564.7353515625 
Epoch: 66, time elapse for current epoch: 26.38315773010254  
mean gen loss: 4.469600200653076, mean disc loss: 0.9650442600250244, mean vae loss: 2119.594970703125  
mean vae loss kl: 550.7515869140625 
Epoch: 67, time elapse for current epoch: 26.30108618736267  
mean gen loss: 4.409918308258057, mean disc loss: 0.9529645442962646, mean vae loss: 2105.008056640625  
mean vae loss kl: 549.3089599609375 
Epoch: 68, time elapse for current epoch: 26.275065660476685  
mean gen loss: 4.3551483154296875, mean disc loss: 0.9809861183166504, mean vae loss: 2100.687255859375  
mean vae loss kl: 547.0799560546875 
Epoch: 69, time elapse for current epoch: 26.310094833374023  
mean gen loss: 4.33120584487915, mean disc loss: 0.988605797290802, mean vae loss: 2085.080810546875  
mean vae loss kl: 564.1312255859375 
Epoch: 70, time elapse for current epoch: 26.285074710845947  
mean gen loss: 4.319772243499756, mean disc loss: 0.991375744342804, mean vae loss: 2086.592041015625  
mean vae loss kl: 555.115478515625 
Epoch: 71, time elapse for current epoch: 26.377152919769287  
mean gen loss: 4.4027252197265625, mean disc loss: 0.9654830694198608, mean vae loss: 2098.4384765625  
mean vae loss kl: 538.5557861328125 
Epoch: 72, time elapse for current epoch: 26.28907585144043  
mean gen loss: 4.395051956176758, mean disc loss: 0.9647960066795349, mean vae loss: 2095.05322265625  
mean vae loss kl: 543.5802001953125 
Epoch: 73, time elapse for current epoch: 26.40667748451233  
mean gen loss: 4.44474983215332, mean disc loss: 0.9388670325279236, mean vae loss: 2095.04248046875  
mean vae loss kl: 546.5774536132812 
Epoch: 74, time elapse for current epoch: 26.3951678276062  
mean gen loss: 4.525130271911621, mean disc loss: 0.9140676856040955, mean vae loss: 2086.101318359375  
mean vae loss kl: 555.027099609375 
Epoch: 75, time elapse for current epoch: 26.41718602180481  
mean gen loss: 4.537835597991943, mean disc loss: 0.9274635910987854, mean vae loss: 2089.008544921875  
mean vae loss kl: 543.3341064453125 
Epoch: 76, time elapse for current epoch: 26.38165545463562  
mean gen loss: 4.526142120361328, mean disc loss: 0.9151171445846558, mean vae loss: 2080.398681640625  
mean vae loss kl: 554.64111328125 
Epoch: 77, time elapse for current epoch: 26.397670030593872  
mean gen loss: 4.500450611114502, mean disc loss: 0.9372681379318237, mean vae loss: 2084.14111328125  
mean vae loss kl: 554.3675537109375 
Epoch: 78, time elapse for current epoch: 26.30909276008606  
mean gen loss: 4.557587146759033, mean disc loss: 0.9107887744903564, mean vae loss: 2099.48974609375  
mean vae loss kl: 548.865478515625 
Epoch: 79, time elapse for current epoch: 26.33161234855652  
mean gen loss: 4.526558876037598, mean disc loss: 0.9484053254127502, mean vae loss: 2101.682373046875  
mean vae loss kl: 542.6483154296875 
Epoch: 80, time elapse for current epoch: 26.363640546798706  
mean gen loss: 4.567073822021484, mean disc loss: 0.9071680903434753, mean vae loss: 2103.728271484375  
mean vae loss kl: 536.5637817382812 
Epoch: 81, time elapse for current epoch: 26.370145559310913  
mean gen loss: 4.62686824798584, mean disc loss: 0.8856954574584961, mean vae loss: 2095.285888671875  
mean vae loss kl: 536.2744750976562 
Epoch: 82, time elapse for current epoch: 26.24754047393799  
mean gen loss: 4.651525020599365, mean disc loss: 0.8920214176177979, mean vae loss: 2114.019287109375  
mean vae loss kl: 533.2015991210938 
Epoch: 83, time elapse for current epoch: 26.438205242156982  
mean gen loss: 4.735542297363281, mean disc loss: 0.8639072775840759, mean vae loss: 2110.806640625  
mean vae loss kl: 541.3429565429688 
Epoch: 84, time elapse for current epoch: 26.358636379241943  
mean gen loss: 4.691471576690674, mean disc loss: 0.8813198804855347, mean vae loss: 2100.57080078125  
mean vae loss kl: 545.6539916992188 
Epoch: 85, time elapse for current epoch: 26.432198762893677  
mean gen loss: 4.708718776702881, mean disc loss: 0.862295925617218, mean vae loss: 2085.810302734375  
mean vae loss kl: 545.5254516601562 
Epoch: 86, time elapse for current epoch: 26.327109813690186  
mean gen loss: 4.7515411376953125, mean disc loss: 0.8552334904670715, mean vae loss: 2107.528076171875  
mean vae loss kl: 553.6876220703125 
Epoch: 87, time elapse for current epoch: 26.4682297706604  
mean gen loss: 4.834981918334961, mean disc loss: 0.8230314254760742, mean vae loss: 2113.244384765625  
mean vae loss kl: 553.2130126953125 
Epoch: 88, time elapse for current epoch: 26.388161420822144  
mean gen loss: 4.878171920776367, mean disc loss: 0.8370791077613831, mean vae loss: 2105.3662109375  
mean vae loss kl: 550.1490478515625 
Epoch: 89, time elapse for current epoch: 26.454719305038452  
mean gen loss: 4.646154880523682, mean disc loss: 0.9014239311218262, mean vae loss: 2097.964599609375  
mean vae loss kl: 551.0687255859375 
Epoch: 90, time elapse for current epoch: 26.402673482894897  
mean gen loss: 4.775042533874512, mean disc loss: 0.8636355400085449, mean vae loss: 2095.473388671875  
mean vae loss kl: 543.7994995117188 
Epoch: 91, time elapse for current epoch: 26.45721960067749  
mean gen loss: 4.727202892303467, mean disc loss: 0.882055938243866, mean vae loss: 2086.51904296875  
mean vae loss kl: 541.6995239257812 
Epoch: 92, time elapse for current epoch: 26.395668268203735  
mean gen loss: 4.928803443908691, mean disc loss: 0.8098152875900269, mean vae loss: 2089.137451171875  
mean vae loss kl: 558.77392578125 
Epoch: 93, time elapse for current epoch: 26.298084020614624  
mean gen loss: 5.024288654327393, mean disc loss: 0.8037280440330505, mean vae loss: 2091.00244140625  
mean vae loss kl: 557.144775390625 
Epoch: 94, time elapse for current epoch: 26.255547046661377  
mean gen loss: 5.029540061950684, mean disc loss: 0.7913365364074707, mean vae loss: 2089.22509765625  
mean vae loss kl: 554.4153442382812 
Epoch: 95, time elapse for current epoch: 26.313598155975342  
mean gen loss: 4.943446159362793, mean disc loss: 0.8319089412689209, mean vae loss: 2109.65283203125  
mean vae loss kl: 549.6863403320312 
Epoch: 96, time elapse for current epoch: 26.361137866973877  
mean gen loss: 4.895086765289307, mean disc loss: 0.8057252168655396, mean vae loss: 2096.29248046875  
mean vae loss kl: 553.4946899414062 
Epoch: 97, time elapse for current epoch: 26.39066433906555  
mean gen loss: 4.978768825531006, mean disc loss: 0.809912919998169, mean vae loss: 2092.357666015625  
mean vae loss kl: 562.9154663085938 
Epoch: 98, time elapse for current epoch: 26.356634855270386  
mean gen loss: 4.9228715896606445, mean disc loss: 0.8224602937698364, mean vae loss: 2091.353759765625  
mean vae loss kl: 574.419921875 
Epoch: 99, time elapse for current epoch: 26.286073923110962  
mean gen loss: 4.968151092529297, mean disc loss: 0.8231704831123352, mean vae loss: 2077.93115234375  
mean vae loss kl: 565.4599609375 
Epoch: 100, time elapse for current epoch: 26.38015389442444  
mean gen loss: 4.925364017486572, mean disc loss: 0.8141583800315857, mean vae loss: 2103.4384765625  
mean vae loss kl: 565.4271850585938 
Epoch: 101, time elapse for current epoch: 26.25604748725891  
mean gen loss: 4.9137701988220215, mean disc loss: 0.8172493577003479, mean vae loss: 2083.775634765625  
mean vae loss kl: 566.583984375 
Epoch: 102, time elapse for current epoch: 26.525279998779297  
mean gen loss: 5.0569634437561035, mean disc loss: 0.7816347479820251, mean vae loss: 2086.21484375  
mean vae loss kl: 572.4164428710938 
Epoch: 103, time elapse for current epoch: 26.379653930664062  
mean gen loss: 4.994704246520996, mean disc loss: 0.7925025224685669, mean vae loss: 2074.370849609375  
mean vae loss kl: 566.6416625976562 
Epoch: 104, time elapse for current epoch: 26.24103569984436  
mean gen loss: 4.865927696228027, mean disc loss: 0.8329335451126099, mean vae loss: 2083.73193359375  
mean vae loss kl: 563.9872436523438 
Epoch: 105, time elapse for current epoch: 26.409680366516113  
mean gen loss: 4.870974063873291, mean disc loss: 0.8438949584960938, mean vae loss: 2097.2490234375  
mean vae loss kl: 563.1656494140625 
Epoch: 106, time elapse for current epoch: 26.27156138420105  
mean gen loss: 5.023988246917725, mean disc loss: 0.7941514253616333, mean vae loss: 2107.6943359375  
mean vae loss kl: 557.3668212890625 
Epoch: 107, time elapse for current epoch: 26.32310676574707  
mean gen loss: 5.1376495361328125, mean disc loss: 0.7745561003684998, mean vae loss: 2105.76513671875  
mean vae loss kl: 555.7235717773438 
Epoch: 108, time elapse for current epoch: 26.307593822479248  
mean gen loss: 5.139938831329346, mean disc loss: 0.7807590365409851, mean vae loss: 2102.169677734375  
mean vae loss kl: 561.8817749023438 
Epoch: 109, time elapse for current epoch: 26.42769455909729  
mean gen loss: 5.113032817840576, mean disc loss: 0.7605865597724915, mean vae loss: 2100.33203125  
mean vae loss kl: 541.68359375 
Epoch: 110, time elapse for current epoch: 26.310595989227295  
mean gen loss: 5.169948577880859, mean disc loss: 0.7511351704597473, mean vae loss: 2111.1015625  
mean vae loss kl: 547.9400634765625 
Epoch: 111, time elapse for current epoch: 26.403675079345703  
mean gen loss: 5.255318641662598, mean disc loss: 0.7445273399353027, mean vae loss: 2091.37939453125  
mean vae loss kl: 555.685546875 
Epoch: 112, time elapse for current epoch: 26.501259803771973  
mean gen loss: 5.2909040451049805, mean disc loss: 0.7313501834869385, mean vae loss: 2098.75537109375  
mean vae loss kl: 548.98779296875 
Epoch: 113, time elapse for current epoch: 26.433200120925903  
mean gen loss: 5.1872711181640625, mean disc loss: 0.7465909123420715, mean vae loss: 2095.81103515625  
mean vae loss kl: 562.0123291015625 
Epoch: 114, time elapse for current epoch: 26.32660961151123  
mean gen loss: 5.166775703430176, mean disc loss: 0.771103024482727, mean vae loss: 2094.239501953125  
mean vae loss kl: 556.0784912109375 
Epoch: 115, time elapse for current epoch: 26.30709171295166  
mean gen loss: 5.0958428382873535, mean disc loss: 0.775574803352356, mean vae loss: 2099.4609375  
mean vae loss kl: 558.8721923828125 
Epoch: 116, time elapse for current epoch: 26.316100358963013  
mean gen loss: 5.0059814453125, mean disc loss: 0.8013483881950378, mean vae loss: 2088.075927734375  
mean vae loss kl: 560.9629516601562 
Epoch: 117, time elapse for current epoch: 26.30008625984192  
mean gen loss: 5.165603160858154, mean disc loss: 0.7491111755371094, mean vae loss: 2098.88232421875  
mean vae loss kl: 550.70849609375 
Epoch: 118, time elapse for current epoch: 26.290577173233032  
mean gen loss: 5.2814226150512695, mean disc loss: 0.7147687077522278, mean vae loss: 2116.481689453125  
mean vae loss kl: 547.7763671875 
Epoch: 119, time elapse for current epoch: 26.25855016708374  
mean gen loss: 5.221111297607422, mean disc loss: 0.765244722366333, mean vae loss: 2113.183349609375  
mean vae loss kl: 563.4571533203125 
Epoch: 120, time elapse for current epoch: 26.366143226623535  
mean gen loss: 5.17097282409668, mean disc loss: 0.7578386068344116, mean vae loss: 2104.15625  
mean vae loss kl: 558.2122192382812 
Epoch: 121, time elapse for current epoch: 26.168973684310913  
mean gen loss: 5.282860279083252, mean disc loss: 0.7340501546859741, mean vae loss: 2093.4560546875  
mean vae loss kl: 555.46630859375 
Epoch: 122, time elapse for current epoch: 26.172476291656494  
mean gen loss: 5.294770240783691, mean disc loss: 0.7217460870742798, mean vae loss: 2092.07861328125  
mean vae loss kl: 562.0512084960938 
Epoch: 123, time elapse for current epoch: 26.096911668777466  
mean gen loss: 5.430963039398193, mean disc loss: 0.6971797347068787, mean vae loss: 2094.89892578125  
mean vae loss kl: 549.840087890625 
Epoch: 124, time elapse for current epoch: 26.154961824417114  
mean gen loss: 5.465028762817383, mean disc loss: 0.693600058555603, mean vae loss: 2097.11865234375  
mean vae loss kl: 554.6473999023438 
Epoch: 125, time elapse for current epoch: 26.054875373840332  
mean gen loss: 5.279132843017578, mean disc loss: 0.738791823387146, mean vae loss: 2097.79638671875  
mean vae loss kl: 544.5048217773438 
Epoch: 126, time elapse for current epoch: 26.185487747192383  
mean gen loss: 5.255591869354248, mean disc loss: 0.7349357008934021, mean vae loss: 2108.397216796875  
mean vae loss kl: 542.45263671875 
Epoch: 127, time elapse for current epoch: 26.096911668777466  
mean gen loss: 5.330346584320068, mean disc loss: 0.7311465740203857, mean vae loss: 2124.97265625  
mean vae loss kl: 542.3395385742188 
Epoch: 128, time elapse for current epoch: 26.117929458618164  
mean gen loss: 5.247560024261475, mean disc loss: 0.7391570210456848, mean vae loss: 2115.70703125  
mean vae loss kl: 537.6817626953125 
Epoch: 129, time elapse for current epoch: 26.11893081665039  
mean gen loss: 5.267317295074463, mean disc loss: 0.7382402420043945, mean vae loss: 2119.7158203125  
mean vae loss kl: 548.0716552734375 
Epoch: 130, time elapse for current epoch: 26.144452333450317  
mean gen loss: 5.36343240737915, mean disc loss: 0.7175046801567078, mean vae loss: 2105.798095703125  
mean vae loss kl: 554.830078125 
Epoch: 131, time elapse for current epoch: 26.1044180393219  
mean gen loss: 5.300989627838135, mean disc loss: 0.7359506487846375, mean vae loss: 2115.0869140625  
mean vae loss kl: 554.5037841796875 
Epoch: 132, time elapse for current epoch: 26.162968397140503  
mean gen loss: 5.47100830078125, mean disc loss: 0.6735802888870239, mean vae loss: 2127.57470703125  
mean vae loss kl: 553.6797485351562 
Epoch: 133, time elapse for current epoch: 26.188989877700806  
mean gen loss: 5.5049824714660645, mean disc loss: 0.6837120056152344, mean vae loss: 2115.402099609375  
mean vae loss kl: 547.7055053710938 
Epoch: 134, time elapse for current epoch: 26.131441354751587  
mean gen loss: 5.519970417022705, mean disc loss: 0.6811355948448181, mean vae loss: 2114.45751953125  
mean vae loss kl: 550.596923828125 
Epoch: 135, time elapse for current epoch: 26.13494324684143  
mean gen loss: 5.516654014587402, mean disc loss: 0.698053240776062, mean vae loss: 2110.467041015625  
mean vae loss kl: 553.4156494140625 
Epoch: 136, time elapse for current epoch: 26.240034341812134  
mean gen loss: 5.484207630157471, mean disc loss: 0.7105205655097961, mean vae loss: 2110.22021484375  
mean vae loss kl: 558.3335571289062 
Epoch: 137, time elapse for current epoch: 26.104918479919434  
mean gen loss: 5.523642063140869, mean disc loss: 0.7002726197242737, mean vae loss: 2097.52294921875  
mean vae loss kl: 568.4900512695312 
Epoch: 138, time elapse for current epoch: 26.115927934646606  
mean gen loss: 5.266949653625488, mean disc loss: 0.7642704248428345, mean vae loss: 2105.279052734375  
mean vae loss kl: 562.6616821289062 
Epoch: 139, time elapse for current epoch: 26.044366598129272  
mean gen loss: 5.42746114730835, mean disc loss: 0.7312069535255432, mean vae loss: 2101.51708984375  
mean vae loss kl: 553.7361450195312 
Epoch: 140, time elapse for current epoch: 26.146454095840454  
mean gen loss: 5.365479469299316, mean disc loss: 0.7523282170295715, mean vae loss: 2110.75244140625  
mean vae loss kl: 549.0029296875 
Epoch: 141, time elapse for current epoch: 26.113425493240356  
mean gen loss: 5.530582904815674, mean disc loss: 0.6870390772819519, mean vae loss: 2106.329345703125  
mean vae loss kl: 557.0530395507812 
Epoch: 142, time elapse for current epoch: 26.19249391555786  
mean gen loss: 5.428168296813965, mean disc loss: 0.7340142130851746, mean vae loss: 2098.66259765625  
mean vae loss kl: 561.198486328125 
Epoch: 143, time elapse for current epoch: 26.188490629196167  
mean gen loss: 5.601272106170654, mean disc loss: 0.7021033763885498, mean vae loss: 2102.635009765625  
mean vae loss kl: 542.7586669921875 
Epoch: 144, time elapse for current epoch: 26.2480411529541  
mean gen loss: 5.503646373748779, mean disc loss: 0.6978535056114197, mean vae loss: 2099.29736328125  
mean vae loss kl: 547.9266967773438 
Epoch: 145, time elapse for current epoch: 26.159465312957764  
mean gen loss: 5.555099964141846, mean disc loss: 0.6984862685203552, mean vae loss: 2103.613037109375  
mean vae loss kl: 551.807861328125 
Epoch: 146, time elapse for current epoch: 26.085902214050293  
mean gen loss: 5.589234828948975, mean disc loss: 0.6965673565864563, mean vae loss: 2105.94873046875  
mean vae loss kl: 533.3628540039062 
Epoch: 147, time elapse for current epoch: 26.170474529266357  
mean gen loss: 5.563528060913086, mean disc loss: 0.7001968622207642, mean vae loss: 2100.57373046875  
mean vae loss kl: 546.021728515625 
Epoch: 148, time elapse for current epoch: 26.213011503219604  
mean gen loss: 5.438133239746094, mean disc loss: 0.7281602621078491, mean vae loss: 2092.313720703125  
mean vae loss kl: 556.2388916015625 
Epoch: 149, time elapse for current epoch: 26.169473886489868  
mean gen loss: 5.44771146774292, mean disc loss: 0.7398440837860107, mean vae loss: 2087.38037109375  
mean vae loss kl: 564.576171875 
Epoch: 150, time elapse for current epoch: 26.162967920303345  
mean gen loss: 5.458705425262451, mean disc loss: 0.7097711563110352, mean vae loss: 2093.128662109375  
mean vae loss kl: 552.71435546875 
Epoch: 151, time elapse for current epoch: 26.200000047683716  
mean gen loss: 5.497419357299805, mean disc loss: 0.6956046223640442, mean vae loss: 2098.71337890625  
mean vae loss kl: 559.4718627929688 
Epoch: 152, time elapse for current epoch: 26.142951250076294  
mean gen loss: 5.547851085662842, mean disc loss: 0.6893797516822815, mean vae loss: 2073.793701171875  
mean vae loss kl: 568.6411743164062 
Epoch: 153, time elapse for current epoch: 26.18148398399353  
mean gen loss: 5.520552158355713, mean disc loss: 0.6916967034339905, mean vae loss: 2089.751220703125  
mean vae loss kl: 552.4937133789062 
Epoch: 154, time elapse for current epoch: 26.183485984802246  
mean gen loss: 5.546661376953125, mean disc loss: 0.6809283494949341, mean vae loss: 2100.22705078125  
mean vae loss kl: 545.1793212890625 
Epoch: 155, time elapse for current epoch: 26.094910383224487  
mean gen loss: 5.505451679229736, mean disc loss: 0.706375241279602, mean vae loss: 2111.322509765625  
mean vae loss kl: 552.739501953125 
Epoch: 156, time elapse for current epoch: 26.141950130462646  
mean gen loss: 5.759556770324707, mean disc loss: 0.657770574092865, mean vae loss: 2128.857421875  
mean vae loss kl: 569.3104248046875 
Epoch: 157, time elapse for current epoch: 26.252044916152954  
mean gen loss: 5.715854644775391, mean disc loss: 0.6818549633026123, mean vae loss: 2120.48046875  
mean vae loss kl: 564.096923828125 
Epoch: 158, time elapse for current epoch: 26.281570434570312  
mean gen loss: 5.875238418579102, mean disc loss: 0.6406010985374451, mean vae loss: 2111.373291015625  
mean vae loss kl: 559.5194702148438 
Epoch: 159, time elapse for current epoch: 26.219517469406128  
mean gen loss: 5.808808326721191, mean disc loss: 0.6422551274299622, mean vae loss: 2117.927734375  
mean vae loss kl: 556.3844604492188 
Epoch: 160, time elapse for current epoch: 26.200000286102295  
mean gen loss: 5.752135276794434, mean disc loss: 0.6397815346717834, mean vae loss: 2104.92431640625  
mean vae loss kl: 555.2179565429688 
Epoch: 161, time elapse for current epoch: 26.35863733291626  
mean gen loss: 5.865952491760254, mean disc loss: 0.6414375901222229, mean vae loss: 2107.37890625  
mean vae loss kl: 555.6823120117188 
Epoch: 162, time elapse for current epoch: 26.404175519943237  
mean gen loss: 5.735235214233398, mean disc loss: 0.6585862040519714, mean vae loss: 2086.647705078125  
mean vae loss kl: 563.298583984375 
Epoch: 163, time elapse for current epoch: 26.427194595336914  
mean gen loss: 5.681057929992676, mean disc loss: 0.6715388298034668, mean vae loss: 2094.47998046875  
mean vae loss kl: 547.5293579101562 
Epoch: 164, time elapse for current epoch: 26.223020315170288  
mean gen loss: 5.7282514572143555, mean disc loss: 0.6690243482589722, mean vae loss: 2126.94091796875  
mean vae loss kl: 551.7664184570312 
Epoch: 165, time elapse for current epoch: 26.33111262321472  
mean gen loss: 5.706605911254883, mean disc loss: 0.6722182035446167, mean vae loss: 2135.81298828125  
mean vae loss kl: 550.443359375 
Epoch: 166, time elapse for current epoch: 26.440706491470337  
mean gen loss: 5.655636787414551, mean disc loss: 0.6805621981620789, mean vae loss: 2123.79150390625  
mean vae loss kl: 544.1607666015625 
Epoch: 167, time elapse for current epoch: 26.40817904472351  
mean gen loss: 5.79492712020874, mean disc loss: 0.6401257514953613, mean vae loss: 2143.740478515625  
mean vae loss kl: 538.6881103515625 
Epoch: 168, time elapse for current epoch: 26.30158758163452  
mean gen loss: 5.923084735870361, mean disc loss: 0.6086126565933228, mean vae loss: 2137.7978515625  
mean vae loss kl: 542.5812377929688 
Epoch: 169, time elapse for current epoch: 26.473734617233276  
mean gen loss: 5.970578670501709, mean disc loss: 0.6078572273254395, mean vae loss: 2138.48876953125  
mean vae loss kl: 552.8111572265625 
Epoch: 170, time elapse for current epoch: 26.399170875549316  
mean gen loss: 5.914647102355957, mean disc loss: 0.6185141205787659, mean vae loss: 2128.585693359375  
mean vae loss kl: 544.77294921875 
Epoch: 171, time elapse for current epoch: 26.360174655914307  
mean gen loss: 5.893255233764648, mean disc loss: 0.6221188306808472, mean vae loss: 2128.87841796875  
mean vae loss kl: 535.555419921875 
Epoch: 172, time elapse for current epoch: 26.322604417800903  
mean gen loss: 5.7548651695251465, mean disc loss: 0.6520007848739624, mean vae loss: 2124.791015625  
mean vae loss kl: 557.6055908203125 
Epoch: 173, time elapse for current epoch: 26.416686534881592  
mean gen loss: 5.885068893432617, mean disc loss: 0.6388800144195557, mean vae loss: 2104.952880859375  
mean vae loss kl: 556.9038696289062 
Epoch: 174, time elapse for current epoch: 26.413683652877808  
mean gen loss: 5.9715704917907715, mean disc loss: 0.6103193163871765, mean vae loss: 2124.2607421875  
mean vae loss kl: 566.7788696289062 
Epoch: 175, time elapse for current epoch: 26.375150680541992  
mean gen loss: 5.97178840637207, mean disc loss: 0.6269458532333374, mean vae loss: 2134.844482421875  
mean vae loss kl: 565.6674194335938 
Epoch: 176, time elapse for current epoch: 26.26956033706665  
mean gen loss: 5.986208915710449, mean disc loss: 0.6239993572235107, mean vae loss: 2137.162109375  
mean vae loss kl: 549.83154296875 
Epoch: 177, time elapse for current epoch: 26.37715196609497  
mean gen loss: 5.8923492431640625, mean disc loss: 0.6425443887710571, mean vae loss: 2133.320556640625  
mean vae loss kl: 558.9476928710938 
Epoch: 178, time elapse for current epoch: 26.421690464019775  
mean gen loss: 5.853492259979248, mean disc loss: 0.6550151109695435, mean vae loss: 2113.94677734375  
mean vae loss kl: 552.7234497070312 
Epoch: 179, time elapse for current epoch: 26.373149394989014  
mean gen loss: 5.98997688293457, mean disc loss: 0.6166396737098694, mean vae loss: 2111.272216796875  
mean vae loss kl: 556.228515625 
Epoch: 180, time elapse for current epoch: 26.366641759872437  
mean gen loss: 5.993553638458252, mean disc loss: 0.6294637322425842, mean vae loss: 2108.8701171875  
mean vae loss kl: 564.4848022460938 
Epoch: 181, time elapse for current epoch: 26.38415765762329  
mean gen loss: 6.094261169433594, mean disc loss: 0.6308300495147705, mean vae loss: 2100.887939453125  
mean vae loss kl: 554.381103515625 
Epoch: 182, time elapse for current epoch: 26.424193143844604  
mean gen loss: 6.006927967071533, mean disc loss: 0.6196661591529846, mean vae loss: 2111.911376953125  
mean vae loss kl: 559.7365112304688 
Epoch: 183, time elapse for current epoch: 26.34962797164917  
mean gen loss: 5.946013927459717, mean disc loss: 0.6193572878837585, mean vae loss: 2104.856201171875  
mean vae loss kl: 559.9796752929688 
Epoch: 184, time elapse for current epoch: 26.29408025741577  
mean gen loss: 5.999662399291992, mean disc loss: 0.6165912747383118, mean vae loss: 2122.79541015625  
mean vae loss kl: 562.2014770507812 
Epoch: 185, time elapse for current epoch: 26.273564100265503  
mean gen loss: 5.915323734283447, mean disc loss: 0.6527689695358276, mean vae loss: 2117.116455078125  
mean vae loss kl: 568.9713745117188 
Epoch: 186, time elapse for current epoch: 26.435203075408936  
mean gen loss: 6.083836555480957, mean disc loss: 0.588986337184906, mean vae loss: 2124.5849609375  
mean vae loss kl: 571.5167846679688 
Epoch: 187, time elapse for current epoch: 26.436703205108643  
mean gen loss: 5.98222017288208, mean disc loss: 0.6289301514625549, mean vae loss: 2120.1142578125  
mean vae loss kl: 576.329345703125 
Epoch: 188, time elapse for current epoch: 26.380655765533447  
mean gen loss: 6.057551860809326, mean disc loss: 0.6007071733474731, mean vae loss: 2118.302490234375  
mean vae loss kl: 572.2684936523438 
Epoch: 189, time elapse for current epoch: 26.378153562545776  
mean gen loss: 6.204797267913818, mean disc loss: 0.5954483151435852, mean vae loss: 2099.44384765625  
mean vae loss kl: 566.9093627929688 
Epoch: 190, time elapse for current epoch: 26.288074731826782  
mean gen loss: 6.0521745681762695, mean disc loss: 0.6071564555168152, mean vae loss: 2109.31884765625  
mean vae loss kl: 572.3057861328125 
Epoch: 191, time elapse for current epoch: 26.391664505004883  
mean gen loss: 6.031420707702637, mean disc loss: 0.607904314994812, mean vae loss: 2104.189697265625  
mean vae loss kl: 561.6478271484375 
Epoch: 192, time elapse for current epoch: 26.383658409118652  
mean gen loss: 6.1213603019714355, mean disc loss: 0.6017855405807495, mean vae loss: 2118.611572265625  
mean vae loss kl: 554.4921875 
Epoch: 193, time elapse for current epoch: 26.451215267181396  
mean gen loss: 5.95967960357666, mean disc loss: 0.635262131690979, mean vae loss: 2118.619384765625  
mean vae loss kl: 543.0218505859375 
Epoch: 194, time elapse for current epoch: 26.440206050872803  
mean gen loss: 5.97136926651001, mean disc loss: 0.6456311345100403, mean vae loss: 2110.643798828125  
mean vae loss kl: 564.694580078125 
Epoch: 195, time elapse for current epoch: 26.392165660858154  
mean gen loss: 5.836228847503662, mean disc loss: 0.6651263236999512, mean vae loss: 2101.176513671875  
mean vae loss kl: 562.1563720703125 
Epoch: 196, time elapse for current epoch: 26.334116220474243  
mean gen loss: 6.279310703277588, mean disc loss: 0.5876013040542603, mean vae loss: 2104.021484375  
mean vae loss kl: 567.4228515625 
Epoch: 197, time elapse for current epoch: 26.46873188018799  
mean gen loss: 6.1018900871276855, mean disc loss: 0.6110478639602661, mean vae loss: 2110.419677734375  
mean vae loss kl: 572.47998046875 
Epoch: 198, time elapse for current epoch: 26.339120388031006  
mean gen loss: 6.0881123542785645, mean disc loss: 0.6244929432868958, mean vae loss: 2105.028076171875  
mean vae loss kl: 577.7710571289062 
Epoch: 199, time elapse for current epoch: 26.375150203704834  
mean gen loss: 6.306884765625, mean disc loss: 0.5628131031990051, mean vae loss: 2118.1787109375  
mean vae loss kl: 587.095703125 
Epoch: 200, time elapse for current epoch: 26.40567636489868  
mean gen loss: 6.097062587738037, mean disc loss: 0.6120090484619141, mean vae loss: 2091.51171875  
mean vae loss kl: 578.0305786132812 


traning finished at: 2022-08-23 15:43:26.748454
--------------------------------------------------------------------------- 

overall training time: 1.0 h 28.0 min 12.711275815963745 s  


==> pic/Beta Test/beta = 2.5/Summary_32_z5_b2.5_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000015CA5A61FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000015D54EAD9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 2.5
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-21 23:19:26.923025
Epoch: 1, time elapse for current epoch: 31.70922350883484  
mean gen loss: 3.871093273162842, mean disc loss: 0.9013485908508301, mean vae loss: 661.0170288085938  
mean vae loss kl: 45.08966827392578 
Epoch: 2, time elapse for current epoch: 26.483737230300903  
mean gen loss: 2.6700477600097656, mean disc loss: 1.5998332500457764, mean vae loss: 588.4161376953125  
mean vae loss kl: 134.78485107421875 
Epoch: 3, time elapse for current epoch: 26.625859022140503  
mean gen loss: 2.5352070331573486, mean disc loss: 1.7153902053833008, mean vae loss: 734.6538696289062  
mean vae loss kl: 229.08241271972656 
Epoch: 4, time elapse for current epoch: 26.427188634872437  
mean gen loss: 2.5181658267974854, mean disc loss: 1.7335450649261475, mean vae loss: 863.9119873046875  
mean vae loss kl: 283.25250244140625 
Epoch: 5, time elapse for current epoch: 26.543288230895996  
mean gen loss: 2.523526906967163, mean disc loss: 1.7352187633514404, mean vae loss: 972.186279296875  
mean vae loss kl: 323.8792724609375 
Epoch: 6, time elapse for current epoch: 26.540786504745483  
mean gen loss: 2.5071067810058594, mean disc loss: 1.7466496229171753, mean vae loss: 1039.3525390625  
mean vae loss kl: 356.3714294433594 
Epoch: 7, time elapse for current epoch: 26.55930209159851  
mean gen loss: 2.500178337097168, mean disc loss: 1.7431343793869019, mean vae loss: 1082.1759033203125  
mean vae loss kl: 378.000244140625 
Epoch: 8, time elapse for current epoch: 26.47623085975647  
mean gen loss: 2.507699966430664, mean disc loss: 1.734192132949829, mean vae loss: 1113.4715576171875  
mean vae loss kl: 393.0996398925781 
Epoch: 9, time elapse for current epoch: 26.59833574295044  
mean gen loss: 2.5207529067993164, mean disc loss: 1.7249476909637451, mean vae loss: 1125.5609130859375  
mean vae loss kl: 405.7851257324219 
Epoch: 10, time elapse for current epoch: 26.59833526611328  
mean gen loss: 2.5275166034698486, mean disc loss: 1.7185490131378174, mean vae loss: 1131.7081298828125  
mean vae loss kl: 418.5248718261719 
Epoch: 11, time elapse for current epoch: 26.552796125411987  
mean gen loss: 2.5331289768218994, mean disc loss: 1.7194889783859253, mean vae loss: 1143.025390625  
mean vae loss kl: 429.52978515625 
Epoch: 12, time elapse for current epoch: 26.50825810432434  
mean gen loss: 2.537555456161499, mean disc loss: 1.7133876085281372, mean vae loss: 1140.4918212890625  
mean vae loss kl: 434.015625 
Epoch: 13, time elapse for current epoch: 26.45120930671692  
mean gen loss: 2.5549442768096924, mean disc loss: 1.7056922912597656, mean vae loss: 1155.1995849609375  
mean vae loss kl: 443.45037841796875 
Epoch: 14, time elapse for current epoch: 26.501752853393555  
mean gen loss: 2.5745301246643066, mean disc loss: 1.6950418949127197, mean vae loss: 1154.9869384765625  
mean vae loss kl: 439.8603210449219 
Epoch: 15, time elapse for current epoch: 26.484237670898438  
mean gen loss: 2.57194447517395, mean disc loss: 1.6947559118270874, mean vae loss: 1162.100830078125  
mean vae loss kl: 443.8823547363281 
Epoch: 16, time elapse for current epoch: 26.538784503936768  
mean gen loss: 2.590893507003784, mean disc loss: 1.6829866170883179, mean vae loss: 1169.3201904296875  
mean vae loss kl: 448.7715148925781 
Epoch: 17, time elapse for current epoch: 26.52827548980713  
mean gen loss: 2.6038599014282227, mean disc loss: 1.6828731298446655, mean vae loss: 1177.2470703125  
mean vae loss kl: 459.39013671875 
Epoch: 18, time elapse for current epoch: 26.519268035888672  
mean gen loss: 2.624370813369751, mean disc loss: 1.6768836975097656, mean vae loss: 1182.6312255859375  
mean vae loss kl: 458.61480712890625 
Epoch: 19, time elapse for current epoch: 26.6158504486084  
mean gen loss: 2.62998628616333, mean disc loss: 1.670026183128357, mean vae loss: 1196.7117919921875  
mean vae loss kl: 459.7833251953125 
Epoch: 20, time elapse for current epoch: 26.490743398666382  
mean gen loss: 2.644780397415161, mean disc loss: 1.6581716537475586, mean vae loss: 1188.1109619140625  
mean vae loss kl: 462.2114562988281 
Epoch: 21, time elapse for current epoch: 26.726946115493774  
mean gen loss: 2.6641411781311035, mean disc loss: 1.6528881788253784, mean vae loss: 1193.57373046875  
mean vae loss kl: 468.0989990234375 
Epoch: 22, time elapse for current epoch: 26.5447895526886  
mean gen loss: 2.6505398750305176, mean disc loss: 1.6618340015411377, mean vae loss: 1201.966796875  
mean vae loss kl: 468.6365661621094 
Epoch: 23, time elapse for current epoch: 26.513763427734375  
mean gen loss: 2.6698708534240723, mean disc loss: 1.6483814716339111, mean vae loss: 1205.5565185546875  
mean vae loss kl: 467.5067443847656 
Epoch: 24, time elapse for current epoch: 26.508758783340454  
mean gen loss: 2.678614616394043, mean disc loss: 1.6450186967849731, mean vae loss: 1213.34765625  
mean vae loss kl: 472.9700622558594 
Epoch: 25, time elapse for current epoch: 26.564306497573853  
mean gen loss: 2.6914658546447754, mean disc loss: 1.6370015144348145, mean vae loss: 1219.834228515625  
mean vae loss kl: 476.1187744140625 
Epoch: 26, time elapse for current epoch: 26.479233741760254  
mean gen loss: 2.7168924808502197, mean disc loss: 1.6279577016830444, mean vae loss: 1220.295166015625  
mean vae loss kl: 478.9443359375 
Epoch: 27, time elapse for current epoch: 26.515764951705933  
mean gen loss: 2.7330844402313232, mean disc loss: 1.6253223419189453, mean vae loss: 1216.3392333984375  
mean vae loss kl: 478.80169677734375 
Epoch: 28, time elapse for current epoch: 26.49774932861328  
mean gen loss: 2.739896535873413, mean disc loss: 1.6127064228057861, mean vae loss: 1210.8953857421875  
mean vae loss kl: 482.8951721191406 
Epoch: 29, time elapse for current epoch: 26.403167724609375  
mean gen loss: 2.739598274230957, mean disc loss: 1.6091877222061157, mean vae loss: 1215.496826171875  
mean vae loss kl: 483.64849853515625 
Epoch: 30, time elapse for current epoch: 26.405669927597046  
mean gen loss: 2.7647669315338135, mean disc loss: 1.5972472429275513, mean vae loss: 1220.8736572265625  
mean vae loss kl: 482.0348205566406 
Epoch: 31, time elapse for current epoch: 26.600337266921997  
mean gen loss: 2.789417028427124, mean disc loss: 1.580686092376709, mean vae loss: 1225.1639404296875  
mean vae loss kl: 483.6541442871094 
Epoch: 32, time elapse for current epoch: 26.597334623336792  
mean gen loss: 2.7919657230377197, mean disc loss: 1.5815554857254028, mean vae loss: 1214.739501953125  
mean vae loss kl: 488.0763244628906 
Epoch: 33, time elapse for current epoch: 26.531778573989868  
mean gen loss: 2.8016109466552734, mean disc loss: 1.576596975326538, mean vae loss: 1221.163818359375  
mean vae loss kl: 484.5355224609375 
Epoch: 34, time elapse for current epoch: 26.585824966430664  
mean gen loss: 2.8013646602630615, mean disc loss: 1.5874407291412354, mean vae loss: 1216.6983642578125  
mean vae loss kl: 489.9031677246094 
Epoch: 35, time elapse for current epoch: 26.487740755081177  
mean gen loss: 2.8202736377716064, mean disc loss: 1.575014352798462, mean vae loss: 1231.0543212890625  
mean vae loss kl: 490.85833740234375 
Epoch: 36, time elapse for current epoch: 26.65788698196411  
mean gen loss: 2.8318722248077393, mean disc loss: 1.5670567750930786, mean vae loss: 1223.1895751953125  
mean vae loss kl: 491.7608642578125 
Epoch: 37, time elapse for current epoch: 26.418681859970093  
mean gen loss: 2.839049816131592, mean disc loss: 1.5631194114685059, mean vae loss: 1231.5936279296875  
mean vae loss kl: 495.4064025878906 
Epoch: 38, time elapse for current epoch: 26.525272846221924  
mean gen loss: 2.8510453701019287, mean disc loss: 1.5450526475906372, mean vae loss: 1231.39697265625  
mean vae loss kl: 489.02325439453125 
Epoch: 39, time elapse for current epoch: 26.46071720123291  
mean gen loss: 2.868281841278076, mean disc loss: 1.5634384155273438, mean vae loss: 1228.032958984375  
mean vae loss kl: 492.56072998046875 
Epoch: 40, time elapse for current epoch: 26.485238790512085  
mean gen loss: 2.913079261779785, mean disc loss: 1.5312672853469849, mean vae loss: 1244.0006103515625  
mean vae loss kl: 490.98565673828125 
Epoch: 41, time elapse for current epoch: 26.60534167289734  
mean gen loss: 2.8851752281188965, mean disc loss: 1.53904390335083, mean vae loss: 1242.8216552734375  
mean vae loss kl: 495.90423583984375 
Epoch: 42, time elapse for current epoch: 26.557801008224487  
mean gen loss: 2.914767265319824, mean disc loss: 1.51644766330719, mean vae loss: 1254.4381103515625  
mean vae loss kl: 500.04296875 
Epoch: 43, time elapse for current epoch: 26.581822156906128  
mean gen loss: 2.9470369815826416, mean disc loss: 1.5094085931777954, mean vae loss: 1266.880859375  
mean vae loss kl: 504.04107666015625 
Epoch: 44, time elapse for current epoch: 26.52377152442932  
mean gen loss: 2.959615468978882, mean disc loss: 1.5089133977890015, mean vae loss: 1254.278076171875  
mean vae loss kl: 498.7211608886719 
Epoch: 45, time elapse for current epoch: 26.473227977752686  
mean gen loss: 2.963472604751587, mean disc loss: 1.500756025314331, mean vae loss: 1237.498779296875  
mean vae loss kl: 500.1497802734375 
Epoch: 46, time elapse for current epoch: 26.84955143928528  
mean gen loss: 2.9814813137054443, mean disc loss: 1.4970537424087524, mean vae loss: 1253.6124267578125  
mean vae loss kl: 504.2083740234375 
Epoch: 47, time elapse for current epoch: 26.584823608398438  
mean gen loss: 2.9941158294677734, mean disc loss: 1.4871649742126465, mean vae loss: 1231.194580078125  
mean vae loss kl: 502.0033264160156 
Epoch: 48, time elapse for current epoch: 26.686411380767822  
mean gen loss: 3.013730525970459, mean disc loss: 1.484243631362915, mean vae loss: 1241.449462890625  
mean vae loss kl: 499.35809326171875 
Epoch: 49, time elapse for current epoch: 26.488741397857666  
mean gen loss: 3.036680221557617, mean disc loss: 1.4745291471481323, mean vae loss: 1246.487060546875  
mean vae loss kl: 496.9059143066406 
Epoch: 50, time elapse for current epoch: 26.48673963546753  
mean gen loss: 3.0027456283569336, mean disc loss: 1.478122353553772, mean vae loss: 1248.47119140625  
mean vae loss kl: 501.58013916015625 
Epoch: 51, time elapse for current epoch: 26.522270441055298  
mean gen loss: 3.0332164764404297, mean disc loss: 1.4778367280960083, mean vae loss: 1252.3087158203125  
mean vae loss kl: 499.74407958984375 
Epoch: 52, time elapse for current epoch: 26.426188230514526  
mean gen loss: 3.0286247730255127, mean disc loss: 1.469502329826355, mean vae loss: 1258.42626953125  
mean vae loss kl: 502.0092468261719 
Epoch: 53, time elapse for current epoch: 26.486239433288574  
mean gen loss: 3.069700241088867, mean disc loss: 1.4563716650009155, mean vae loss: 1275.6854248046875  
mean vae loss kl: 505.70123291015625 
Epoch: 54, time elapse for current epoch: 26.498250007629395  
mean gen loss: 3.0601494312286377, mean disc loss: 1.4585999250411987, mean vae loss: 1256.9595947265625  
mean vae loss kl: 504.7882080078125 
Epoch: 55, time elapse for current epoch: 26.500752210617065  
mean gen loss: 3.0660128593444824, mean disc loss: 1.4405442476272583, mean vae loss: 1253.96337890625  
mean vae loss kl: 504.2633972167969 
Epoch: 56, time elapse for current epoch: 26.415178537368774  
mean gen loss: 3.0929830074310303, mean disc loss: 1.4387372732162476, mean vae loss: 1253.0257568359375  
mean vae loss kl: 506.7874450683594 
Epoch: 57, time elapse for current epoch: 26.506256818771362  
mean gen loss: 3.1068098545074463, mean disc loss: 1.428821325302124, mean vae loss: 1264.9609375  
mean vae loss kl: 507.8452453613281 
Epoch: 58, time elapse for current epoch: 26.569310665130615  
mean gen loss: 3.1426103115081787, mean disc loss: 1.419538974761963, mean vae loss: 1277.8004150390625  
mean vae loss kl: 506.7644348144531 
Epoch: 59, time elapse for current epoch: 26.62335705757141  
mean gen loss: 3.1360135078430176, mean disc loss: 1.4383947849273682, mean vae loss: 1264.565185546875  
mean vae loss kl: 513.645751953125 
Epoch: 60, time elapse for current epoch: 26.657886743545532  
mean gen loss: 3.135262966156006, mean disc loss: 1.4335802793502808, mean vae loss: 1258.3485107421875  
mean vae loss kl: 514.8612670898438 
Epoch: 61, time elapse for current epoch: 26.45971655845642  
mean gen loss: 3.1407501697540283, mean disc loss: 1.4214859008789062, mean vae loss: 1259.3671875  
mean vae loss kl: 515.9254760742188 
Epoch: 62, time elapse for current epoch: 26.406171083450317  
mean gen loss: 3.155707597732544, mean disc loss: 1.422631859779358, mean vae loss: 1255.411376953125  
mean vae loss kl: 514.2604370117188 
Epoch: 63, time elapse for current epoch: 26.37664556503296  
mean gen loss: 3.1447994709014893, mean disc loss: 1.4099457263946533, mean vae loss: 1264.8387451171875  
mean vae loss kl: 518.423828125 
Epoch: 64, time elapse for current epoch: 26.467222929000854  
mean gen loss: 3.196056842803955, mean disc loss: 1.393519639968872, mean vae loss: 1276.0009765625  
mean vae loss kl: 509.7950439453125 
Epoch: 65, time elapse for current epoch: 26.48924207687378  
mean gen loss: 3.222519636154175, mean disc loss: 1.384771466255188, mean vae loss: 1263.070556640625  
mean vae loss kl: 513.228515625 
Epoch: 66, time elapse for current epoch: 26.502753973007202  
mean gen loss: 3.205090045928955, mean disc loss: 1.3889025449752808, mean vae loss: 1256.311767578125  
mean vae loss kl: 513.7284545898438 
Epoch: 67, time elapse for current epoch: 26.521770238876343  
mean gen loss: 3.20442533493042, mean disc loss: 1.396209478378296, mean vae loss: 1276.7733154296875  
mean vae loss kl: 509.76458740234375 
Epoch: 68, time elapse for current epoch: 26.543288469314575  
mean gen loss: 3.1995975971221924, mean disc loss: 1.3905550241470337, mean vae loss: 1284.06640625  
mean vae loss kl: 510.44793701171875 
Epoch: 69, time elapse for current epoch: 26.4787335395813  
mean gen loss: 3.259258508682251, mean disc loss: 1.3687312602996826, mean vae loss: 1287.1287841796875  
mean vae loss kl: 515.0996704101562 
Epoch: 70, time elapse for current epoch: 26.458215475082397  
mean gen loss: 3.243717670440674, mean disc loss: 1.3647972345352173, mean vae loss: 1287.4979248046875  
mean vae loss kl: 518.1126098632812 
Epoch: 71, time elapse for current epoch: 26.315593004226685  
mean gen loss: 3.2608354091644287, mean disc loss: 1.3704990148544312, mean vae loss: 1281.58447265625  
mean vae loss kl: 515.9976196289062 
Epoch: 72, time elapse for current epoch: 26.538784503936768  
mean gen loss: 3.251596212387085, mean disc loss: 1.3810462951660156, mean vae loss: 1272.0067138671875  
mean vae loss kl: 516.095947265625 
Epoch: 73, time elapse for current epoch: 26.429690837860107  
mean gen loss: 3.2984812259674072, mean disc loss: 1.3626233339309692, mean vae loss: 1297.2022705078125  
mean vae loss kl: 526.9291381835938 
Epoch: 74, time elapse for current epoch: 26.52126979827881  
mean gen loss: 3.3138203620910645, mean disc loss: 1.3566079139709473, mean vae loss: 1271.7220458984375  
mean vae loss kl: 521.6486206054688 
Epoch: 75, time elapse for current epoch: 26.579819440841675  
mean gen loss: 3.294344425201416, mean disc loss: 1.3477519750595093, mean vae loss: 1274.317626953125  
mean vae loss kl: 515.4951782226562 
Epoch: 76, time elapse for current epoch: 26.494746446609497  
mean gen loss: 3.317565441131592, mean disc loss: 1.3427953720092773, mean vae loss: 1285.3045654296875  
mean vae loss kl: 515.5907592773438 
Epoch: 77, time elapse for current epoch: 26.540786266326904  
mean gen loss: 3.310206651687622, mean disc loss: 1.3543294668197632, mean vae loss: 1288.944091796875  
mean vae loss kl: 517.9039916992188 
Epoch: 78, time elapse for current epoch: 26.531278610229492  
mean gen loss: 3.334737539291382, mean disc loss: 1.3457317352294922, mean vae loss: 1281.8079833984375  
mean vae loss kl: 515.350341796875 
Epoch: 79, time elapse for current epoch: 26.527775049209595  
mean gen loss: 3.3253650665283203, mean disc loss: 1.3374754190444946, mean vae loss: 1284.33984375  
mean vae loss kl: 513.33642578125 
Epoch: 80, time elapse for current epoch: 26.53428053855896  
mean gen loss: 3.312865972518921, mean disc loss: 1.3584635257720947, mean vae loss: 1295.9503173828125  
mean vae loss kl: 512.5729370117188 
Epoch: 81, time elapse for current epoch: 26.58182168006897  
mean gen loss: 3.3949697017669678, mean disc loss: 1.3160209655761719, mean vae loss: 1308.11083984375  
mean vae loss kl: 511.185791015625 
Epoch: 82, time elapse for current epoch: 26.466222286224365  
mean gen loss: 3.386399269104004, mean disc loss: 1.327877402305603, mean vae loss: 1298.9713134765625  
mean vae loss kl: 516.1146240234375 
Epoch: 83, time elapse for current epoch: 26.545790433883667  
mean gen loss: 3.3959522247314453, mean disc loss: 1.3140249252319336, mean vae loss: 1277.0999755859375  
mean vae loss kl: 520.3789672851562 
Epoch: 84, time elapse for current epoch: 26.50475525856018  
mean gen loss: 3.4097094535827637, mean disc loss: 1.3099457025527954, mean vae loss: 1262.615478515625  
mean vae loss kl: 520.0221557617188 
Epoch: 85, time elapse for current epoch: 26.473728895187378  
mean gen loss: 3.4013073444366455, mean disc loss: 1.319766879081726, mean vae loss: 1284.03271484375  
mean vae loss kl: 517.7738037109375 
Epoch: 86, time elapse for current epoch: 26.56881022453308  
mean gen loss: 3.436997890472412, mean disc loss: 1.2983235120773315, mean vae loss: 1306.8184814453125  
mean vae loss kl: 513.512451171875 
Epoch: 87, time elapse for current epoch: 26.520268440246582  
mean gen loss: 3.4788012504577637, mean disc loss: 1.283785104751587, mean vae loss: 1310.49169921875  
mean vae loss kl: 509.66375732421875 
Epoch: 88, time elapse for current epoch: 26.461217641830444  
mean gen loss: 3.41823410987854, mean disc loss: 1.309603214263916, mean vae loss: 1293.549560546875  
mean vae loss kl: 512.9613037109375 
Epoch: 89, time elapse for current epoch: 26.55229640007019  
mean gen loss: 3.4378461837768555, mean disc loss: 1.3098392486572266, mean vae loss: 1307.502685546875  
mean vae loss kl: 509.8581237792969 
Epoch: 90, time elapse for current epoch: 26.575315952301025  
mean gen loss: 3.4740796089172363, mean disc loss: 1.2966798543930054, mean vae loss: 1293.2464599609375  
mean vae loss kl: 515.2518920898438 
Epoch: 91, time elapse for current epoch: 26.509759664535522  
mean gen loss: 3.455721855163574, mean disc loss: 1.2948803901672363, mean vae loss: 1300.281005859375  
mean vae loss kl: 514.167236328125 
Epoch: 92, time elapse for current epoch: 26.53878426551819  
mean gen loss: 3.5161209106445312, mean disc loss: 1.2748539447784424, mean vae loss: 1285.6009521484375  
mean vae loss kl: 513.7132568359375 
Epoch: 93, time elapse for current epoch: 26.458215713500977  
mean gen loss: 3.458357810974121, mean disc loss: 1.2984414100646973, mean vae loss: 1288.840087890625  
mean vae loss kl: 515.3231811523438 
Epoch: 94, time elapse for current epoch: 26.20699954032898  
mean gen loss: 3.4935314655303955, mean disc loss: 1.2828799486160278, mean vae loss: 1298.4840087890625  
mean vae loss kl: 513.1915283203125 
Epoch: 95, time elapse for current epoch: 26.26655077934265  
mean gen loss: 3.4698028564453125, mean disc loss: 1.3035544157028198, mean vae loss: 1302.9344482421875  
mean vae loss kl: 509.59954833984375 
Epoch: 96, time elapse for current epoch: 26.38365149497986  
mean gen loss: 3.532590389251709, mean disc loss: 1.2636606693267822, mean vae loss: 1299.2713623046875  
mean vae loss kl: 512.2925415039062 
Epoch: 97, time elapse for current epoch: 26.49374556541443  
mean gen loss: 3.5714011192321777, mean disc loss: 1.242244005203247, mean vae loss: 1302.9896240234375  
mean vae loss kl: 510.3817138671875 
Epoch: 98, time elapse for current epoch: 26.57081174850464  
mean gen loss: 3.551447629928589, mean disc loss: 1.2722978591918945, mean vae loss: 1288.870849609375  
mean vae loss kl: 514.1256103515625 
Epoch: 99, time elapse for current epoch: 26.462218761444092  
mean gen loss: 3.5261387825012207, mean disc loss: 1.2833486795425415, mean vae loss: 1291.7177734375  
mean vae loss kl: 515.37451171875 
Epoch: 100, time elapse for current epoch: 26.626359701156616  
mean gen loss: 3.492983818054199, mean disc loss: 1.3028478622436523, mean vae loss: 1307.782958984375  
mean vae loss kl: 517.8580322265625 
Epoch: 101, time elapse for current epoch: 26.52477216720581  
mean gen loss: 3.5448057651519775, mean disc loss: 1.2672526836395264, mean vae loss: 1304.1036376953125  
mean vae loss kl: 513.557861328125 
Epoch: 102, time elapse for current epoch: 26.521770238876343  
mean gen loss: 3.522841691970825, mean disc loss: 1.2877460718154907, mean vae loss: 1295.7830810546875  
mean vae loss kl: 516.166748046875 
Epoch: 103, time elapse for current epoch: 26.506256580352783  
mean gen loss: 3.5732078552246094, mean disc loss: 1.2542401552200317, mean vae loss: 1298.565185546875  
mean vae loss kl: 517.6510620117188 
Epoch: 104, time elapse for current epoch: 26.572813987731934  
mean gen loss: 3.592984676361084, mean disc loss: 1.2447839975357056, mean vae loss: 1300.154052734375  
mean vae loss kl: 514.8759765625 
Epoch: 105, time elapse for current epoch: 26.501752614974976  
mean gen loss: 3.6026766300201416, mean disc loss: 1.2528139352798462, mean vae loss: 1308.635009765625  
mean vae loss kl: 517.244140625 
Epoch: 106, time elapse for current epoch: 26.55930209159851  
mean gen loss: 3.602882146835327, mean disc loss: 1.2447450160980225, mean vae loss: 1300.2501220703125  
mean vae loss kl: 513.0810546875 
Epoch: 107, time elapse for current epoch: 26.571312189102173  
mean gen loss: 3.6539382934570312, mean disc loss: 1.2266675233840942, mean vae loss: 1305.0987548828125  
mean vae loss kl: 515.7677612304688 
Epoch: 108, time elapse for current epoch: 26.565807580947876  
mean gen loss: 3.5774006843566895, mean disc loss: 1.2772905826568604, mean vae loss: 1289.88134765625  
mean vae loss kl: 513.7047119140625 
Epoch: 109, time elapse for current epoch: 26.567309617996216  
mean gen loss: 3.566106081008911, mean disc loss: 1.2688883543014526, mean vae loss: 1293.1837158203125  
mean vae loss kl: 515.2177734375 
Epoch: 110, time elapse for current epoch: 26.510259866714478  
mean gen loss: 3.6489803791046143, mean disc loss: 1.231647253036499, mean vae loss: 1339.6793212890625  
mean vae loss kl: 517.2630004882812 
Epoch: 111, time elapse for current epoch: 26.456713914871216  
mean gen loss: 3.6754047870635986, mean disc loss: 1.2108981609344482, mean vae loss: 1340.120361328125  
mean vae loss kl: 517.3194580078125 
Epoch: 112, time elapse for current epoch: 26.56030297279358  
mean gen loss: 3.6595005989074707, mean disc loss: 1.2165145874023438, mean vae loss: 1311.7166748046875  
mean vae loss kl: 516.0201416015625 
Epoch: 113, time elapse for current epoch: 26.479233264923096  
mean gen loss: 3.7183454036712646, mean disc loss: 1.2079651355743408, mean vae loss: 1320.647705078125  
mean vae loss kl: 514.9872436523438 
Epoch: 114, time elapse for current epoch: 26.517266273498535  
mean gen loss: 3.7191402912139893, mean disc loss: 1.196090579032898, mean vae loss: 1293.8612060546875  
mean vae loss kl: 516.5258178710938 
Epoch: 115, time elapse for current epoch: 26.62936305999756  
mean gen loss: 3.720353841781616, mean disc loss: 1.1938577890396118, mean vae loss: 1296.033447265625  
mean vae loss kl: 517.4004516601562 
Epoch: 116, time elapse for current epoch: 26.574315071105957  
mean gen loss: 3.7582602500915527, mean disc loss: 1.179925799369812, mean vae loss: 1286.0032958984375  
mean vae loss kl: 520.11865234375 
Epoch: 117, time elapse for current epoch: 26.501251697540283  
mean gen loss: 3.7522692680358887, mean disc loss: 1.1869252920150757, mean vae loss: 1323.3590087890625  
mean vae loss kl: 520.67431640625 
Epoch: 118, time elapse for current epoch: 26.534781217575073  
mean gen loss: 3.7419238090515137, mean disc loss: 1.1936906576156616, mean vae loss: 1314.0654296875  
mean vae loss kl: 522.798583984375 
Epoch: 119, time elapse for current epoch: 26.48673963546753  
mean gen loss: 3.7021989822387695, mean disc loss: 1.2106515169143677, mean vae loss: 1313.842529296875  
mean vae loss kl: 517.5494384765625 
Epoch: 120, time elapse for current epoch: 26.44070029258728  
mean gen loss: 3.7389333248138428, mean disc loss: 1.2188935279846191, mean vae loss: 1318.3424072265625  
mean vae loss kl: 520.49560546875 
Epoch: 121, time elapse for current epoch: 26.54979395866394  
mean gen loss: 3.7425520420074463, mean disc loss: 1.2065116167068481, mean vae loss: 1298.480224609375  
mean vae loss kl: 519.6228637695312 
Epoch: 122, time elapse for current epoch: 26.467223405838013  
mean gen loss: 3.8007266521453857, mean disc loss: 1.1787338256835938, mean vae loss: 1318.5291748046875  
mean vae loss kl: 520.9873657226562 
Epoch: 123, time elapse for current epoch: 26.512762308120728  
mean gen loss: 3.8410866260528564, mean disc loss: 1.1481072902679443, mean vae loss: 1310.1453857421875  
mean vae loss kl: 515.6874389648438 
Epoch: 124, time elapse for current epoch: 26.608344316482544  
mean gen loss: 3.8215441703796387, mean disc loss: 1.160736083984375, mean vae loss: 1315.638916015625  
mean vae loss kl: 511.3368225097656 
Epoch: 125, time elapse for current epoch: 26.46221923828125  
mean gen loss: 3.7664644718170166, mean disc loss: 1.2093485593795776, mean vae loss: 1310.5908203125  
mean vae loss kl: 516.210693359375 
Epoch: 126, time elapse for current epoch: 26.45571279525757  
mean gen loss: 3.787667989730835, mean disc loss: 1.2070258855819702, mean vae loss: 1316.708740234375  
mean vae loss kl: 516.714111328125 
Epoch: 127, time elapse for current epoch: 26.449708461761475  
mean gen loss: 3.8393309116363525, mean disc loss: 1.1703283786773682, mean vae loss: 1332.0084228515625  
mean vae loss kl: 516.0211181640625 
Epoch: 128, time elapse for current epoch: 26.481235027313232  
mean gen loss: 3.8545339107513428, mean disc loss: 1.165918231010437, mean vae loss: 1349.5111083984375  
mean vae loss kl: 513.5728149414062 
Epoch: 129, time elapse for current epoch: 26.418681621551514  
mean gen loss: 3.954684257507324, mean disc loss: 1.1088203191757202, mean vae loss: 1365.7882080078125  
mean vae loss kl: 517.4230346679688 
Epoch: 130, time elapse for current epoch: 26.442701816558838  
mean gen loss: 3.8430135250091553, mean disc loss: 1.161476731300354, mean vae loss: 1346.39697265625  
mean vae loss kl: 514.3192138671875 
Epoch: 131, time elapse for current epoch: 26.486239194869995  
mean gen loss: 3.8206233978271484, mean disc loss: 1.1715562343597412, mean vae loss: 1347.773193359375  
mean vae loss kl: 513.1617431640625 
Epoch: 132, time elapse for current epoch: 26.452209949493408  
mean gen loss: 3.840648651123047, mean disc loss: 1.170512318611145, mean vae loss: 1330.7430419921875  
mean vae loss kl: 512.6236572265625 
Epoch: 133, time elapse for current epoch: 26.481735706329346  
mean gen loss: 3.805396318435669, mean disc loss: 1.1924524307250977, mean vae loss: 1310.35302734375  
mean vae loss kl: 513.4475708007812 
Epoch: 134, time elapse for current epoch: 26.442702293395996  
mean gen loss: 3.8517048358917236, mean disc loss: 1.1589468717575073, mean vae loss: 1320.1156005859375  
mean vae loss kl: 514.0774536132812 
Epoch: 135, time elapse for current epoch: 26.47122621536255  
mean gen loss: 3.9062254428863525, mean disc loss: 1.1505602598190308, mean vae loss: 1308.5733642578125  
mean vae loss kl: 514.9490966796875 
Epoch: 136, time elapse for current epoch: 26.606342315673828  
mean gen loss: 3.950331926345825, mean disc loss: 1.1298226118087769, mean vae loss: 1321.4603271484375  
mean vae loss kl: 515.949951171875 
Epoch: 137, time elapse for current epoch: 26.51176118850708  
mean gen loss: 3.907473087310791, mean disc loss: 1.1636903285980225, mean vae loss: 1319.56396484375  
mean vae loss kl: 524.7474975585938 
Epoch: 138, time elapse for current epoch: 26.572813510894775  
mean gen loss: 3.9291839599609375, mean disc loss: 1.1490164995193481, mean vae loss: 1320.85400390625  
mean vae loss kl: 528.7523803710938 
Epoch: 139, time elapse for current epoch: 26.50625729560852  
mean gen loss: 3.95986270904541, mean disc loss: 1.1236528158187866, mean vae loss: 1345.8277587890625  
mean vae loss kl: 517.4453125 
Epoch: 140, time elapse for current epoch: 26.568309783935547  
mean gen loss: 3.871248722076416, mean disc loss: 1.1534219980239868, mean vae loss: 1324.9986572265625  
mean vae loss kl: 518.4042358398438 
Epoch: 141, time elapse for current epoch: 26.67089819908142  
mean gen loss: 3.9644460678100586, mean disc loss: 1.1125377416610718, mean vae loss: 1352.618896484375  
mean vae loss kl: 519.8606567382812 
Epoch: 142, time elapse for current epoch: 26.654884338378906  
mean gen loss: 4.0465850830078125, mean disc loss: 1.088728666305542, mean vae loss: 1369.54345703125  
mean vae loss kl: 514.6416015625 
Epoch: 143, time elapse for current epoch: 26.5097599029541  
mean gen loss: 4.029047966003418, mean disc loss: 1.0922768115997314, mean vae loss: 1347.1129150390625  
mean vae loss kl: 519.6304931640625 
Epoch: 144, time elapse for current epoch: 26.5723135471344  
mean gen loss: 3.95257568359375, mean disc loss: 1.127197504043579, mean vae loss: 1332.2982177734375  
mean vae loss kl: 518.8910522460938 
Epoch: 145, time elapse for current epoch: 26.49274468421936  
mean gen loss: 3.936323881149292, mean disc loss: 1.1321284770965576, mean vae loss: 1334.5472412109375  
mean vae loss kl: 518.0624389648438 
Epoch: 146, time elapse for current epoch: 26.66489291191101  
mean gen loss: 3.9388582706451416, mean disc loss: 1.1417198181152344, mean vae loss: 1342.621337890625  
mean vae loss kl: 518.5732421875 
Epoch: 147, time elapse for current epoch: 26.588326930999756  
mean gen loss: 4.0434980392456055, mean disc loss: 1.1030861139297485, mean vae loss: 1344.2301025390625  
mean vae loss kl: 520.4923095703125 
Epoch: 148, time elapse for current epoch: 26.487740993499756  
mean gen loss: 4.069087505340576, mean disc loss: 1.0849666595458984, mean vae loss: 1351.918701171875  
mean vae loss kl: 519.9315185546875 
Epoch: 149, time elapse for current epoch: 26.403668642044067  
mean gen loss: 4.132777214050293, mean disc loss: 1.065601110458374, mean vae loss: 1353.5850830078125  
mean vae loss kl: 519.6142578125 
Epoch: 150, time elapse for current epoch: 26.42168426513672  
mean gen loss: 4.034342288970947, mean disc loss: 1.1029651165008545, mean vae loss: 1361.7647705078125  
mean vae loss kl: 521.9855346679688 
Epoch: 151, time elapse for current epoch: 26.500752449035645  
mean gen loss: 4.068776607513428, mean disc loss: 1.1008321046829224, mean vae loss: 1351.51904296875  
mean vae loss kl: 520.2653198242188 
Epoch: 152, time elapse for current epoch: 26.50825786590576  
mean gen loss: 4.211791515350342, mean disc loss: 1.041609287261963, mean vae loss: 1367.080078125  
mean vae loss kl: 513.64453125 
Epoch: 153, time elapse for current epoch: 26.4477059841156  
mean gen loss: 4.186988830566406, mean disc loss: 1.0648225545883179, mean vae loss: 1350.77685546875  
mean vae loss kl: 512.2901611328125 
Epoch: 154, time elapse for current epoch: 26.40767192840576  
mean gen loss: 4.081389904022217, mean disc loss: 1.0825183391571045, mean vae loss: 1347.85986328125  
mean vae loss kl: 520.21923828125 
Epoch: 155, time elapse for current epoch: 26.446205139160156  
mean gen loss: 4.1037068367004395, mean disc loss: 1.0982812643051147, mean vae loss: 1358.0665283203125  
mean vae loss kl: 524.5531616210938 
Epoch: 156, time elapse for current epoch: 26.54128670692444  
mean gen loss: 4.102635860443115, mean disc loss: 1.1051151752471924, mean vae loss: 1361.52490234375  
mean vae loss kl: 516.6710815429688 
Epoch: 157, time elapse for current epoch: 26.446204900741577  
mean gen loss: 4.099318981170654, mean disc loss: 1.0781590938568115, mean vae loss: 1364.8126220703125  
mean vae loss kl: 519.52978515625 
Epoch: 158, time elapse for current epoch: 26.564806938171387  
mean gen loss: 4.113724708557129, mean disc loss: 1.0855810642242432, mean vae loss: 1356.4571533203125  
mean vae loss kl: 512.7598876953125 
Epoch: 159, time elapse for current epoch: 26.5462908744812  
mean gen loss: 4.093879222869873, mean disc loss: 1.080884337425232, mean vae loss: 1367.9085693359375  
mean vae loss kl: 514.7626953125 
Epoch: 160, time elapse for current epoch: 26.45271062850952  
mean gen loss: 4.18403434753418, mean disc loss: 1.0604426860809326, mean vae loss: 1362.020751953125  
mean vae loss kl: 511.0849609375 
Epoch: 161, time elapse for current epoch: 26.531277656555176  
mean gen loss: 4.067466735839844, mean disc loss: 1.0949901342391968, mean vae loss: 1364.1383056640625  
mean vae loss kl: 513.1435546875 
Epoch: 162, time elapse for current epoch: 26.51276206970215  
mean gen loss: 4.136744499206543, mean disc loss: 1.0575991868972778, mean vae loss: 1383.6053466796875  
mean vae loss kl: 510.7716064453125 
Epoch: 163, time elapse for current epoch: 26.4341938495636  
mean gen loss: 4.200793266296387, mean disc loss: 1.0416133403778076, mean vae loss: 1369.13232421875  
mean vae loss kl: 505.7760925292969 
Epoch: 164, time elapse for current epoch: 26.460217237472534  
mean gen loss: 4.19637393951416, mean disc loss: 1.0539872646331787, mean vae loss: 1358.1573486328125  
mean vae loss kl: 505.6730041503906 
Epoch: 165, time elapse for current epoch: 26.493245601654053  
mean gen loss: 4.1879682540893555, mean disc loss: 1.0498285293579102, mean vae loss: 1348.4019775390625  
mean vae loss kl: 509.5671081542969 
Epoch: 166, time elapse for current epoch: 26.460216999053955  
mean gen loss: 4.1028289794921875, mean disc loss: 1.1128689050674438, mean vae loss: 1380.04638671875  
mean vae loss kl: 510.8691711425781 
Epoch: 167, time elapse for current epoch: 26.566808223724365  
mean gen loss: 4.067737579345703, mean disc loss: 1.1195368766784668, mean vae loss: 1355.2127685546875  
mean vae loss kl: 512.0218505859375 
Epoch: 168, time elapse for current epoch: 26.53828501701355  
mean gen loss: 4.068922519683838, mean disc loss: 1.1265336275100708, mean vae loss: 1346.958984375  
mean vae loss kl: 506.57696533203125 
Epoch: 169, time elapse for current epoch: 26.570312023162842  
mean gen loss: 3.9902913570404053, mean disc loss: 1.1415739059448242, mean vae loss: 1351.517822265625  
mean vae loss kl: 508.2370300292969 
Epoch: 170, time elapse for current epoch: 26.55229687690735  
mean gen loss: 4.062690734863281, mean disc loss: 1.104805588722229, mean vae loss: 1363.0609130859375  
mean vae loss kl: 507.69610595703125 
Epoch: 171, time elapse for current epoch: 26.487740993499756  
mean gen loss: 4.074094772338867, mean disc loss: 1.1123507022857666, mean vae loss: 1372.6829833984375  
mean vae loss kl: 510.02130126953125 
Epoch: 172, time elapse for current epoch: 26.565807819366455  
mean gen loss: 4.07328987121582, mean disc loss: 1.1258116960525513, mean vae loss: 1364.0367431640625  
mean vae loss kl: 510.9582214355469 
Epoch: 173, time elapse for current epoch: 26.59833574295044  
mean gen loss: 4.119370460510254, mean disc loss: 1.1085593700408936, mean vae loss: 1365.64501953125  
mean vae loss kl: 510.05230712890625 
Epoch: 174, time elapse for current epoch: 26.601338386535645  
mean gen loss: 4.091479778289795, mean disc loss: 1.1132515668869019, mean vae loss: 1360.4759521484375  
mean vae loss kl: 507.0210266113281 
Epoch: 175, time elapse for current epoch: 26.416679620742798  
mean gen loss: 4.17466402053833, mean disc loss: 1.0640546083450317, mean vae loss: 1342.857421875  
mean vae loss kl: 506.917724609375 
Epoch: 176, time elapse for current epoch: 26.38214945793152  
mean gen loss: 4.112859725952148, mean disc loss: 1.1080540418624878, mean vae loss: 1350.35986328125  
mean vae loss kl: 508.4554748535156 
Epoch: 177, time elapse for current epoch: 26.491743803024292  
mean gen loss: 4.107152938842773, mean disc loss: 1.1056101322174072, mean vae loss: 1339.062255859375  
mean vae loss kl: 513.4953002929688 
Epoch: 178, time elapse for current epoch: 26.48123550415039  
mean gen loss: 4.146264553070068, mean disc loss: 1.0669797658920288, mean vae loss: 1328.656005859375  
mean vae loss kl: 517.3676147460938 
Epoch: 179, time elapse for current epoch: 26.576317310333252  
mean gen loss: 4.250557899475098, mean disc loss: 1.0347875356674194, mean vae loss: 1334.825439453125  
mean vae loss kl: 508.767333984375 
Epoch: 180, time elapse for current epoch: 26.628361463546753  
mean gen loss: 4.141056537628174, mean disc loss: 1.0715446472167969, mean vae loss: 1320.7994384765625  
mean vae loss kl: 508.9162292480469 
Epoch: 181, time elapse for current epoch: 26.517266035079956  
mean gen loss: 4.190999507904053, mean disc loss: 1.0674912929534912, mean vae loss: 1343.127685546875  
mean vae loss kl: 513.4790649414062 
Epoch: 182, time elapse for current epoch: 26.567809343338013  
mean gen loss: 4.2249040603637695, mean disc loss: 1.043373942375183, mean vae loss: 1350.34130859375  
mean vae loss kl: 513.8050537109375 
Epoch: 183, time elapse for current epoch: 26.578318119049072  
mean gen loss: 4.33696174621582, mean disc loss: 1.008020281791687, mean vae loss: 1356.2064208984375  
mean vae loss kl: 517.0765380859375 
Epoch: 184, time elapse for current epoch: 26.570311784744263  
mean gen loss: 4.316774845123291, mean disc loss: 1.0168626308441162, mean vae loss: 1362.4063720703125  
mean vae loss kl: 523.9984130859375 
Epoch: 185, time elapse for current epoch: 26.477732181549072  
mean gen loss: 4.327338695526123, mean disc loss: 1.0164694786071777, mean vae loss: 1369.2032470703125  
mean vae loss kl: 516.4317016601562 
Epoch: 186, time elapse for current epoch: 26.582321882247925  
mean gen loss: 4.121024131774902, mean disc loss: 1.093390703201294, mean vae loss: 1334.3040771484375  
mean vae loss kl: 509.1999816894531 
Epoch: 187, time elapse for current epoch: 26.54128670692444  
mean gen loss: 4.165802001953125, mean disc loss: 1.0895992517471313, mean vae loss: 1338.5322265625  
mean vae loss kl: 513.2538452148438 
Epoch: 188, time elapse for current epoch: 26.594331979751587  
mean gen loss: 4.175821781158447, mean disc loss: 1.0886472463607788, mean vae loss: 1342.8067626953125  
mean vae loss kl: 515.6453857421875 
Epoch: 189, time elapse for current epoch: 26.60434055328369  
mean gen loss: 4.24366569519043, mean disc loss: 1.0592446327209473, mean vae loss: 1335.5025634765625  
mean vae loss kl: 517.9012451171875 
Epoch: 190, time elapse for current epoch: 26.350122451782227  
mean gen loss: 4.2665605545043945, mean disc loss: 1.0626167058944702, mean vae loss: 1336.3419189453125  
mean vae loss kl: 519.1433715820312 
Epoch: 191, time elapse for current epoch: 26.461718559265137  
mean gen loss: 4.28058385848999, mean disc loss: 1.0530636310577393, mean vae loss: 1335.670654296875  
mean vae loss kl: 514.82080078125 
Epoch: 192, time elapse for current epoch: 26.51526403427124  
mean gen loss: 4.209096908569336, mean disc loss: 1.0623033046722412, mean vae loss: 1319.1265869140625  
mean vae loss kl: 518.8251953125 
Epoch: 193, time elapse for current epoch: 26.644375562667847  
mean gen loss: 4.265114784240723, mean disc loss: 1.0366226434707642, mean vae loss: 1311.536376953125  
mean vae loss kl: 519.9202880859375 
Epoch: 194, time elapse for current epoch: 26.998679399490356  
mean gen loss: 4.275157928466797, mean disc loss: 1.0568393468856812, mean vae loss: 1341.3424072265625  
mean vae loss kl: 526.1507568359375 
Epoch: 195, time elapse for current epoch: 26.84604811668396  
mean gen loss: 4.334851264953613, mean disc loss: 1.0287418365478516, mean vae loss: 1360.758544921875  
mean vae loss kl: 522.613525390625 
Epoch: 196, time elapse for current epoch: 26.67790412902832  
mean gen loss: 4.322938919067383, mean disc loss: 1.022078514099121, mean vae loss: 1344.6033935546875  
mean vae loss kl: 521.172607421875 
Epoch: 197, time elapse for current epoch: 26.627360582351685  
mean gen loss: 4.325155258178711, mean disc loss: 1.0142040252685547, mean vae loss: 1340.8424072265625  
mean vae loss kl: 516.1456909179688 
Epoch: 198, time elapse for current epoch: 26.544289350509644  
mean gen loss: 4.323282718658447, mean disc loss: 1.0132296085357666, mean vae loss: 1351.5439453125  
mean vae loss kl: 517.638916015625 
Epoch: 199, time elapse for current epoch: 26.67540144920349  
mean gen loss: 4.311068534851074, mean disc loss: 1.039260745048523, mean vae loss: 1336.5853271484375  
mean vae loss kl: 520.5008544921875 
Epoch: 200, time elapse for current epoch: 26.61384892463684  
mean gen loss: 4.316661834716797, mean disc loss: 1.039942741394043, mean vae loss: 1331.181640625  
mean vae loss kl: 524.3895874023438 


traning finished at: 2022-08-22 00:47:58.604775
--------------------------------------------------------------------------- 

overall training time: 1.0 h 28.0 min 31.681750297546387 s  


==> pic/Beta Test/beta = 2/Summary_32_z5_b2.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000029EA5951FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000029F54D4E9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 2.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-21 21:52:23.149475
Epoch: 1, time elapse for current epoch: 30.74376106262207  
mean gen loss: 3.663388967514038, mean disc loss: 1.0017530918121338, mean vae loss: 558.8767700195312  
mean vae loss kl: 48.05185317993164 
Epoch: 2, time elapse for current epoch: 25.618995189666748  
mean gen loss: 2.537550449371338, mean disc loss: 1.6805723905563354, mean vae loss: 580.78564453125  
mean vae loss kl: 136.41258239746094 
Epoch: 3, time elapse for current epoch: 25.77512764930725  
mean gen loss: 2.5923664569854736, mean disc loss: 1.6543911695480347, mean vae loss: 737.9365234375  
mean vae loss kl: 224.31739807128906 
Epoch: 4, time elapse for current epoch: 26.161460638046265  
mean gen loss: 2.6545894145965576, mean disc loss: 1.615844488143921, mean vae loss: 863.7235107421875  
mean vae loss kl: 283.0722351074219 
Epoch: 5, time elapse for current epoch: 25.65402603149414  
mean gen loss: 2.690119504928589, mean disc loss: 1.604353427886963, mean vae loss: 948.682861328125  
mean vae loss kl: 319.9312438964844 
Epoch: 6, time elapse for current epoch: 25.946776390075684  
mean gen loss: 2.706162929534912, mean disc loss: 1.6034140586853027, mean vae loss: 1016.9822387695312  
mean vae loss kl: 337.3205871582031 
Epoch: 7, time elapse for current epoch: 26.076387405395508  
mean gen loss: 2.722433090209961, mean disc loss: 1.5959842205047607, mean vae loss: 1053.0517578125  
mean vae loss kl: 349.9159240722656 
Epoch: 8, time elapse for current epoch: 25.969796895980835  
mean gen loss: 2.7421202659606934, mean disc loss: 1.5773054361343384, mean vae loss: 1086.9359130859375  
mean vae loss kl: 361.908935546875 
Epoch: 9, time elapse for current epoch: 26.099406719207764  
mean gen loss: 2.7856647968292236, mean disc loss: 1.5544859170913696, mean vae loss: 1108.1402587890625  
mean vae loss kl: 372.43505859375 
Epoch: 10, time elapse for current epoch: 25.772627353668213  
mean gen loss: 2.8180837631225586, mean disc loss: 1.5436428785324097, mean vae loss: 1133.3790283203125  
mean vae loss kl: 376.9450378417969 
Epoch: 11, time elapse for current epoch: 25.86870837211609  
mean gen loss: 2.8397533893585205, mean disc loss: 1.5264488458633423, mean vae loss: 1143.46728515625  
mean vae loss kl: 385.52435302734375 
Epoch: 12, time elapse for current epoch: 25.86871027946472  
mean gen loss: 2.8675782680511475, mean disc loss: 1.5161809921264648, mean vae loss: 1170.5467529296875  
mean vae loss kl: 385.4261779785156 
Epoch: 13, time elapse for current epoch: 25.764119386672974  
mean gen loss: 2.8934385776519775, mean disc loss: 1.4987674951553345, mean vae loss: 1165.108642578125  
mean vae loss kl: 389.1419372558594 
Epoch: 14, time elapse for current epoch: 25.91124701499939  
mean gen loss: 2.938812494277954, mean disc loss: 1.4764392375946045, mean vae loss: 1170.578857421875  
mean vae loss kl: 393.82708740234375 
Epoch: 15, time elapse for current epoch: 25.729089736938477  
mean gen loss: 2.9558873176574707, mean disc loss: 1.479227900505066, mean vae loss: 1188.626708984375  
mean vae loss kl: 396.7674560546875 
Epoch: 16, time elapse for current epoch: 25.7461040019989  
mean gen loss: 2.985560417175293, mean disc loss: 1.4623799324035645, mean vae loss: 1185.09765625  
mean vae loss kl: 398.0880432128906 
Epoch: 17, time elapse for current epoch: 25.59247350692749  
mean gen loss: 3.0065741539001465, mean disc loss: 1.4517621994018555, mean vae loss: 1188.259521484375  
mean vae loss kl: 406.7284240722656 
Epoch: 18, time elapse for current epoch: 25.777631998062134  
mean gen loss: 2.9987218379974365, mean disc loss: 1.4612350463867188, mean vae loss: 1180.3792724609375  
mean vae loss kl: 408.3089904785156 
Epoch: 19, time elapse for current epoch: 25.85569739341736  
mean gen loss: 3.01301908493042, mean disc loss: 1.448952078819275, mean vae loss: 1175.048828125  
mean vae loss kl: 409.1839599609375 
Epoch: 20, time elapse for current epoch: 26.0493643283844  
mean gen loss: 3.0387232303619385, mean disc loss: 1.4350630044937134, mean vae loss: 1185.849853515625  
mean vae loss kl: 410.2476806640625 
Epoch: 21, time elapse for current epoch: 26.17997670173645  
mean gen loss: 3.0687947273254395, mean disc loss: 1.423575520515442, mean vae loss: 1175.552490234375  
mean vae loss kl: 413.76202392578125 
Epoch: 22, time elapse for current epoch: 25.71958088874817  
mean gen loss: 3.0932888984680176, mean disc loss: 1.4192839860916138, mean vae loss: 1189.0916748046875  
mean vae loss kl: 412.671142578125 
Epoch: 23, time elapse for current epoch: 25.909510374069214  
mean gen loss: 3.0772132873535156, mean disc loss: 1.4205553531646729, mean vae loss: 1180.953125  
mean vae loss kl: 419.3564147949219 
Epoch: 24, time elapse for current epoch: 25.534923315048218  
mean gen loss: 3.102402925491333, mean disc loss: 1.4123809337615967, mean vae loss: 1190.2332763671875  
mean vae loss kl: 422.79840087890625 
Epoch: 25, time elapse for current epoch: 25.53141975402832  
mean gen loss: 3.096835136413574, mean disc loss: 1.416095495223999, mean vae loss: 1170.693603515625  
mean vae loss kl: 428.45892333984375 
Epoch: 26, time elapse for current epoch: 25.377788066864014  
mean gen loss: 3.126441478729248, mean disc loss: 1.4012500047683716, mean vae loss: 1173.1298828125  
mean vae loss kl: 430.352294921875 
Epoch: 27, time elapse for current epoch: 25.526916027069092  
mean gen loss: 3.1385960578918457, mean disc loss: 1.4046730995178223, mean vae loss: 1174.2459716796875  
mean vae loss kl: 431.932861328125 
Epoch: 28, time elapse for current epoch: 25.765620231628418  
mean gen loss: 3.138234853744507, mean disc loss: 1.4048060178756714, mean vae loss: 1173.10693359375  
mean vae loss kl: 431.62872314453125 
Epoch: 29, time elapse for current epoch: 25.74360179901123  
mean gen loss: 3.1467108726501465, mean disc loss: 1.4064855575561523, mean vae loss: 1178.1253662109375  
mean vae loss kl: 436.4397277832031 
Epoch: 30, time elapse for current epoch: 25.408814668655396  
mean gen loss: 3.1455492973327637, mean disc loss: 1.409704566001892, mean vae loss: 1174.1285400390625  
mean vae loss kl: 444.5653076171875 
Epoch: 31, time elapse for current epoch: 25.354267835617065  
mean gen loss: 3.1468138694763184, mean disc loss: 1.4033209085464478, mean vae loss: 1167.7794189453125  
mean vae loss kl: 445.2669677734375 
Epoch: 32, time elapse for current epoch: 25.530418634414673  
mean gen loss: 3.181652545928955, mean disc loss: 1.3927186727523804, mean vae loss: 1193.570556640625  
mean vae loss kl: 443.4444885253906 
Epoch: 33, time elapse for current epoch: 25.906241178512573  
mean gen loss: 3.183872699737549, mean disc loss: 1.394242525100708, mean vae loss: 1188.1766357421875  
mean vae loss kl: 440.3128356933594 
Epoch: 34, time elapse for current epoch: 25.457356691360474  
mean gen loss: 3.179335594177246, mean disc loss: 1.3956944942474365, mean vae loss: 1207.4580078125  
mean vae loss kl: 438.7983093261719 
Epoch: 35, time elapse for current epoch: 25.350764751434326  
mean gen loss: 3.1983983516693115, mean disc loss: 1.394387125968933, mean vae loss: 1177.5211181640625  
mean vae loss kl: 445.7806091308594 
Epoch: 36, time elapse for current epoch: 25.357770919799805  
mean gen loss: 3.222489356994629, mean disc loss: 1.37771737575531, mean vae loss: 1185.35009765625  
mean vae loss kl: 451.1867980957031 
Epoch: 37, time elapse for current epoch: 25.535423755645752  
mean gen loss: 3.2444233894348145, mean disc loss: 1.3687756061553955, mean vae loss: 1180.6961669921875  
mean vae loss kl: 453.1669921875 
Epoch: 38, time elapse for current epoch: 25.510401964187622  
mean gen loss: 3.2503323554992676, mean disc loss: 1.375760555267334, mean vae loss: 1175.684814453125  
mean vae loss kl: 461.2597351074219 
Epoch: 39, time elapse for current epoch: 25.55393886566162  
mean gen loss: 3.230595350265503, mean disc loss: 1.380471110343933, mean vae loss: 1154.4879150390625  
mean vae loss kl: 465.8214416503906 
Epoch: 40, time elapse for current epoch: 25.680548191070557  
mean gen loss: 3.2741713523864746, mean disc loss: 1.366046667098999, mean vae loss: 1171.4901123046875  
mean vae loss kl: 467.43341064453125 
Epoch: 41, time elapse for current epoch: 25.49689030647278  
mean gen loss: 3.258636236190796, mean disc loss: 1.35661780834198, mean vae loss: 1166.806396484375  
mean vae loss kl: 468.1494445800781 
Epoch: 42, time elapse for current epoch: 25.376787900924683  
mean gen loss: 3.262094259262085, mean disc loss: 1.3627737760543823, mean vae loss: 1154.3311767578125  
mean vae loss kl: 469.947998046875 
Epoch: 43, time elapse for current epoch: 25.566450119018555  
mean gen loss: 3.2611618041992188, mean disc loss: 1.3583095073699951, mean vae loss: 1167.2386474609375  
mean vae loss kl: 472.295654296875 
Epoch: 44, time elapse for current epoch: 25.57395601272583  
mean gen loss: 3.2751762866973877, mean disc loss: 1.35850191116333, mean vae loss: 1167.450927734375  
mean vae loss kl: 470.7762451171875 
Epoch: 45, time elapse for current epoch: 25.53242063522339  
mean gen loss: 3.2762365341186523, mean disc loss: 1.3655147552490234, mean vae loss: 1191.9793701171875  
mean vae loss kl: 474.1667785644531 
Epoch: 46, time elapse for current epoch: 25.41982412338257  
mean gen loss: 3.290041208267212, mean disc loss: 1.3664861917495728, mean vae loss: 1167.5  
mean vae loss kl: 473.09967041015625 
Epoch: 47, time elapse for current epoch: 25.513904571533203  
mean gen loss: 3.292259693145752, mean disc loss: 1.3564740419387817, mean vae loss: 1148.2659912109375  
mean vae loss kl: 475.6545715332031 
Epoch: 48, time elapse for current epoch: 25.623499155044556  
mean gen loss: 3.3045570850372314, mean disc loss: 1.357129693031311, mean vae loss: 1141.142578125  
mean vae loss kl: 477.9439392089844 
Epoch: 49, time elapse for current epoch: 25.607985734939575  
mean gen loss: 3.3107333183288574, mean disc loss: 1.3479598760604858, mean vae loss: 1156.3922119140625  
mean vae loss kl: 476.9171447753906 
Epoch: 50, time elapse for current epoch: 25.382291793823242  
mean gen loss: 3.3187341690063477, mean disc loss: 1.3304393291473389, mean vae loss: 1166.1822509765625  
mean vae loss kl: 466.96563720703125 
Epoch: 51, time elapse for current epoch: 25.4948890209198  
mean gen loss: 3.3163249492645264, mean disc loss: 1.3425019979476929, mean vae loss: 1164.91748046875  
mean vae loss kl: 471.69244384765625 
Epoch: 52, time elapse for current epoch: 26.114420652389526  
mean gen loss: 3.3431150913238525, mean disc loss: 1.337822675704956, mean vae loss: 1167.743408203125  
mean vae loss kl: 480.0222473144531 
Epoch: 53, time elapse for current epoch: 25.704067707061768  
mean gen loss: 3.3347156047821045, mean disc loss: 1.3481346368789673, mean vae loss: 1154.646240234375  
mean vae loss kl: 473.0536804199219 
Epoch: 54, time elapse for current epoch: 25.537925004959106  
mean gen loss: 3.3327226638793945, mean disc loss: 1.3402568101882935, mean vae loss: 1158.447021484375  
mean vae loss kl: 481.20391845703125 
Epoch: 55, time elapse for current epoch: 25.4743709564209  
mean gen loss: 3.373929023742676, mean disc loss: 1.330875277519226, mean vae loss: 1169.422119140625  
mean vae loss kl: 479.0939025878906 
Epoch: 56, time elapse for current epoch: 25.49588942527771  
mean gen loss: 3.382829189300537, mean disc loss: 1.3300114870071411, mean vae loss: 1151.8203125  
mean vae loss kl: 484.2721252441406 
Epoch: 57, time elapse for current epoch: 25.588968992233276  
mean gen loss: 3.4524128437042236, mean disc loss: 1.2960747480392456, mean vae loss: 1169.1387939453125  
mean vae loss kl: 479.72869873046875 
Epoch: 58, time elapse for current epoch: 25.67604422569275  
mean gen loss: 3.41811466217041, mean disc loss: 1.3219038248062134, mean vae loss: 1161.2313232421875  
mean vae loss kl: 481.22833251953125 
Epoch: 59, time elapse for current epoch: 25.445847272872925  
mean gen loss: 3.4738028049468994, mean disc loss: 1.2882789373397827, mean vae loss: 1154.615966796875  
mean vae loss kl: 485.4564208984375 
Epoch: 60, time elapse for current epoch: 25.509401082992554  
mean gen loss: 3.4580554962158203, mean disc loss: 1.293408989906311, mean vae loss: 1156.50634765625  
mean vae loss kl: 485.6351623535156 
Epoch: 61, time elapse for current epoch: 25.370281457901  
mean gen loss: 3.42921781539917, mean disc loss: 1.322977900505066, mean vae loss: 1134.61474609375  
mean vae loss kl: 491.6930236816406 
Epoch: 62, time elapse for current epoch: 25.498892307281494  
mean gen loss: 3.4090094566345215, mean disc loss: 1.3223742246627808, mean vae loss: 1157.1968994140625  
mean vae loss kl: 489.8792419433594 
Epoch: 63, time elapse for current epoch: 25.353766918182373  
mean gen loss: 3.4521360397338867, mean disc loss: 1.289150357246399, mean vae loss: 1169.5313720703125  
mean vae loss kl: 491.77630615234375 
Epoch: 64, time elapse for current epoch: 25.380789756774902  
mean gen loss: 3.44857120513916, mean disc loss: 1.3010778427124023, mean vae loss: 1161.589111328125  
mean vae loss kl: 489.7432556152344 
Epoch: 65, time elapse for current epoch: 25.3978054523468  
mean gen loss: 3.460491418838501, mean disc loss: 1.3046810626983643, mean vae loss: 1162.855712890625  
mean vae loss kl: 483.3033447265625 
Epoch: 66, time elapse for current epoch: 25.42032480239868  
mean gen loss: 3.5047760009765625, mean disc loss: 1.305351972579956, mean vae loss: 1150.08984375  
mean vae loss kl: 485.238525390625 
Epoch: 67, time elapse for current epoch: 25.349764108657837  
mean gen loss: 3.454145908355713, mean disc loss: 1.3105192184448242, mean vae loss: 1157.019287109375  
mean vae loss kl: 488.9862365722656 
Epoch: 68, time elapse for current epoch: 25.436839818954468  
mean gen loss: 3.428004503250122, mean disc loss: 1.3045451641082764, mean vae loss: 1125.20068359375  
mean vae loss kl: 494.26031494140625 
Epoch: 69, time elapse for current epoch: 25.540427923202515  
mean gen loss: 3.4660274982452393, mean disc loss: 1.311511516571045, mean vae loss: 1130.0908203125  
mean vae loss kl: 490.26995849609375 
Epoch: 70, time elapse for current epoch: 25.436838626861572  
mean gen loss: 3.489290952682495, mean disc loss: 1.274806261062622, mean vae loss: 1138.9493408203125  
mean vae loss kl: 494.5580749511719 
Epoch: 71, time elapse for current epoch: 25.465863466262817  
mean gen loss: 3.532046318054199, mean disc loss: 1.2868083715438843, mean vae loss: 1132.1964111328125  
mean vae loss kl: 495.5430908203125 
Epoch: 72, time elapse for current epoch: 25.35526943206787  
mean gen loss: 3.5074191093444824, mean disc loss: 1.306289553642273, mean vae loss: 1138.4437255859375  
mean vae loss kl: 494.4172668457031 
Epoch: 73, time elapse for current epoch: 25.459357976913452  
mean gen loss: 3.518613338470459, mean disc loss: 1.2871638536453247, mean vae loss: 1135.9541015625  
mean vae loss kl: 491.9085998535156 
Epoch: 74, time elapse for current epoch: 25.389798402786255  
mean gen loss: 3.5135908126831055, mean disc loss: 1.2810722589492798, mean vae loss: 1101.416015625  
mean vae loss kl: 492.6208801269531 
Epoch: 75, time elapse for current epoch: 25.50789999961853  
mean gen loss: 3.5288541316986084, mean disc loss: 1.2899483442306519, mean vae loss: 1113.828369140625  
mean vae loss kl: 494.42083740234375 
Epoch: 76, time elapse for current epoch: 25.57745909690857  
mean gen loss: 3.5363898277282715, mean disc loss: 1.2520092725753784, mean vae loss: 1120.2215576171875  
mean vae loss kl: 487.7843017578125 
Epoch: 77, time elapse for current epoch: 25.625  
mean gen loss: 3.549286365509033, mean disc loss: 1.284744143486023, mean vae loss: 1113.1236572265625  
mean vae loss kl: 494.7595520019531 
Epoch: 78, time elapse for current epoch: 25.633007526397705  
mean gen loss: 3.516648292541504, mean disc loss: 1.2976800203323364, mean vae loss: 1106.5587158203125  
mean vae loss kl: 494.17047119140625 
Epoch: 79, time elapse for current epoch: 25.589470148086548  
mean gen loss: 3.5317130088806152, mean disc loss: 1.2746117115020752, mean vae loss: 1118.8463134765625  
mean vae loss kl: 493.1213684082031 
Epoch: 80, time elapse for current epoch: 25.488382816314697  
mean gen loss: 3.5875680446624756, mean disc loss: 1.243144154548645, mean vae loss: 1124.9383544921875  
mean vae loss kl: 491.313232421875 
Epoch: 81, time elapse for current epoch: 25.644517183303833  
mean gen loss: 3.5867936611175537, mean disc loss: 1.254498839378357, mean vae loss: 1100.70166015625  
mean vae loss kl: 496.4047546386719 
Epoch: 82, time elapse for current epoch: 25.540927410125732  
mean gen loss: 3.579564094543457, mean disc loss: 1.255829095840454, mean vae loss: 1123.8365478515625  
mean vae loss kl: 494.97601318359375 
Epoch: 83, time elapse for current epoch: 25.666035175323486  
mean gen loss: 3.6242668628692627, mean disc loss: 1.249872088432312, mean vae loss: 1123.902099609375  
mean vae loss kl: 507.198486328125 
Epoch: 84, time elapse for current epoch: 25.48287844657898  
mean gen loss: 3.603759288787842, mean disc loss: 1.2496602535247803, mean vae loss: 1119.6143798828125  
mean vae loss kl: 503.169921875 
Epoch: 85, time elapse for current epoch: 25.382791996002197  
mean gen loss: 3.642143726348877, mean disc loss: 1.2448590993881226, mean vae loss: 1114.688720703125  
mean vae loss kl: 501.1956481933594 
Epoch: 86, time elapse for current epoch: 25.436838388442993  
mean gen loss: 3.6338846683502197, mean disc loss: 1.2565408945083618, mean vae loss: 1095.144287109375  
mean vae loss kl: 500.0413818359375 
Epoch: 87, time elapse for current epoch: 25.49438762664795  
mean gen loss: 3.637122392654419, mean disc loss: 1.2707350254058838, mean vae loss: 1113.577880859375  
mean vae loss kl: 498.2686462402344 
Epoch: 88, time elapse for current epoch: 25.531420469284058  
mean gen loss: 3.584040641784668, mean disc loss: 1.275733232498169, mean vae loss: 1086.41015625  
mean vae loss kl: 503.94964599609375 
Epoch: 89, time elapse for current epoch: 25.472869634628296  
mean gen loss: 3.624798059463501, mean disc loss: 1.2442857027053833, mean vae loss: 1108.343994140625  
mean vae loss kl: 496.8122253417969 
Epoch: 90, time elapse for current epoch: 25.41632103919983  
mean gen loss: 3.6117005348205566, mean disc loss: 1.2582722902297974, mean vae loss: 1105.2620849609375  
mean vae loss kl: 500.10504150390625 
Epoch: 91, time elapse for current epoch: 25.683550357818604  
mean gen loss: 3.6248672008514404, mean disc loss: 1.258377194404602, mean vae loss: 1111.805419921875  
mean vae loss kl: 500.8033447265625 
Epoch: 92, time elapse for current epoch: 25.60348153114319  
mean gen loss: 3.6432974338531494, mean disc loss: 1.2326868772506714, mean vae loss: 1099.4169921875  
mean vae loss kl: 502.96148681640625 
Epoch: 93, time elapse for current epoch: 25.441842555999756  
mean gen loss: 3.6264984607696533, mean disc loss: 1.2462801933288574, mean vae loss: 1098.7410888671875  
mean vae loss kl: 502.1482849121094 
Epoch: 94, time elapse for current epoch: 25.6109881401062  
mean gen loss: 3.725562334060669, mean disc loss: 1.2060599327087402, mean vae loss: 1127.4337158203125  
mean vae loss kl: 490.40643310546875 
Epoch: 95, time elapse for current epoch: 25.41281819343567  
mean gen loss: 3.6974680423736572, mean disc loss: 1.2076873779296875, mean vae loss: 1110.572509765625  
mean vae loss kl: 496.88909912109375 
Epoch: 96, time elapse for current epoch: 25.49839162826538  
mean gen loss: 3.708157777786255, mean disc loss: 1.2197058200836182, mean vae loss: 1100.04345703125  
mean vae loss kl: 500.1993103027344 
Epoch: 97, time elapse for current epoch: 25.497390508651733  
mean gen loss: 3.705296516418457, mean disc loss: 1.2326899766921997, mean vae loss: 1116.0391845703125  
mean vae loss kl: 498.9520568847656 
Epoch: 98, time elapse for current epoch: 25.84068489074707  
mean gen loss: 3.6769940853118896, mean disc loss: 1.2362369298934937, mean vae loss: 1104.958984375  
mean vae loss kl: 508.97039794921875 
Epoch: 99, time elapse for current epoch: 25.791643381118774  
mean gen loss: 3.6601176261901855, mean disc loss: 1.245124340057373, mean vae loss: 1101.6278076171875  
mean vae loss kl: 506.9104309082031 
Epoch: 100, time elapse for current epoch: 25.95128035545349  
mean gen loss: 3.681471586227417, mean disc loss: 1.232102870941162, mean vae loss: 1120.744140625  
mean vae loss kl: 505.8015441894531 
Epoch: 101, time elapse for current epoch: 25.514404773712158  
mean gen loss: 3.6896791458129883, mean disc loss: 1.236825942993164, mean vae loss: 1108.4273681640625  
mean vae loss kl: 501.881591796875 
Epoch: 102, time elapse for current epoch: 25.83017611503601  
mean gen loss: 3.744102716445923, mean disc loss: 1.2221169471740723, mean vae loss: 1116.9757080078125  
mean vae loss kl: 503.3230895996094 
Epoch: 103, time elapse for current epoch: 25.594974517822266  
mean gen loss: 3.664090394973755, mean disc loss: 1.2515610456466675, mean vae loss: 1100.86083984375  
mean vae loss kl: 505.5116882324219 
Epoch: 104, time elapse for current epoch: 25.673041582107544  
mean gen loss: 3.7348690032958984, mean disc loss: 1.2060877084732056, mean vae loss: 1104.6265869140625  
mean vae loss kl: 498.9996032714844 
Epoch: 105, time elapse for current epoch: 25.588468551635742  
mean gen loss: 3.6716737747192383, mean disc loss: 1.2389789819717407, mean vae loss: 1107.0958251953125  
mean vae loss kl: 498.2296142578125 
Epoch: 106, time elapse for current epoch: 25.59197187423706  
mean gen loss: 3.7468297481536865, mean disc loss: 1.220484972000122, mean vae loss: 1093.1219482421875  
mean vae loss kl: 498.7627868652344 
Epoch: 107, time elapse for current epoch: 25.623498678207397  
mean gen loss: 3.7400004863739014, mean disc loss: 1.2053284645080566, mean vae loss: 1086.400390625  
mean vae loss kl: 498.9543151855469 
Epoch: 108, time elapse for current epoch: 25.700565099716187  
mean gen loss: 3.751295328140259, mean disc loss: 1.2157586812973022, mean vae loss: 1092.7735595703125  
mean vae loss kl: 497.3445129394531 
Epoch: 109, time elapse for current epoch: 25.615492343902588  
mean gen loss: 3.774763584136963, mean disc loss: 1.2209538221359253, mean vae loss: 1094.4940185546875  
mean vae loss kl: 499.5763854980469 
Epoch: 110, time elapse for current epoch: 25.453853368759155  
mean gen loss: 3.763401985168457, mean disc loss: 1.2188884019851685, mean vae loss: 1098.9366455078125  
mean vae loss kl: 504.8031005859375 
Epoch: 111, time elapse for current epoch: 25.678045749664307  
mean gen loss: 3.8339102268218994, mean disc loss: 1.176491141319275, mean vae loss: 1114.7708740234375  
mean vae loss kl: 512.2682495117188 
Epoch: 112, time elapse for current epoch: 25.533421277999878  
mean gen loss: 3.7648138999938965, mean disc loss: 1.2143083810806274, mean vae loss: 1113.777099609375  
mean vae loss kl: 507.2499694824219 
Epoch: 113, time elapse for current epoch: 25.403810262680054  
mean gen loss: 3.834275484085083, mean disc loss: 1.172674536705017, mean vae loss: 1119.0804443359375  
mean vae loss kl: 515.246826171875 
Epoch: 114, time elapse for current epoch: 25.345260620117188  
mean gen loss: 3.7607028484344482, mean disc loss: 1.21668541431427, mean vae loss: 1120.39404296875  
mean vae loss kl: 508.4588623046875 
Epoch: 115, time elapse for current epoch: 25.444345235824585  
mean gen loss: 3.7762324810028076, mean disc loss: 1.2077761888504028, mean vae loss: 1113.006591796875  
mean vae loss kl: 505.7835693359375 
Epoch: 116, time elapse for current epoch: 25.563947439193726  
mean gen loss: 3.804901599884033, mean disc loss: 1.21743643283844, mean vae loss: 1115.5538330078125  
mean vae loss kl: 503.6911315917969 
Epoch: 117, time elapse for current epoch: 25.302223205566406  
mean gen loss: 3.7646050453186035, mean disc loss: 1.2118430137634277, mean vae loss: 1109.464111328125  
mean vae loss kl: 499.0361022949219 
Epoch: 118, time elapse for current epoch: 25.525915384292603  
mean gen loss: 3.73626971244812, mean disc loss: 1.24468195438385, mean vae loss: 1101.916015625  
mean vae loss kl: 504.2281799316406 
Epoch: 119, time elapse for current epoch: 25.470367193222046  
mean gen loss: 3.732465982437134, mean disc loss: 1.236925482749939, mean vae loss: 1086.1783447265625  
mean vae loss kl: 501.1418762207031 
Epoch: 120, time elapse for current epoch: 25.378287315368652  
mean gen loss: 3.754549264907837, mean disc loss: 1.2329609394073486, mean vae loss: 1102.6788330078125  
mean vae loss kl: 499.9234924316406 
Epoch: 121, time elapse for current epoch: 25.639012098312378  
mean gen loss: 3.7197773456573486, mean disc loss: 1.2252326011657715, mean vae loss: 1111.132080078125  
mean vae loss kl: 495.8690185546875 
Epoch: 122, time elapse for current epoch: 25.55143690109253  
mean gen loss: 3.697648286819458, mean disc loss: 1.2363883256912231, mean vae loss: 1102.0255126953125  
mean vae loss kl: 500.37109375 
Epoch: 123, time elapse for current epoch: 25.639013528823853  
mean gen loss: 3.7382049560546875, mean disc loss: 1.2486686706542969, mean vae loss: 1106.632080078125  
mean vae loss kl: 499.5178527832031 
Epoch: 124, time elapse for current epoch: 25.65952968597412  
mean gen loss: 3.714555025100708, mean disc loss: 1.247775912284851, mean vae loss: 1108.9228515625  
mean vae loss kl: 506.2316589355469 
Epoch: 125, time elapse for current epoch: 25.60498332977295  
mean gen loss: 3.7297964096069336, mean disc loss: 1.2262306213378906, mean vae loss: 1109.7965087890625  
mean vae loss kl: 504.0682067871094 
Epoch: 126, time elapse for current epoch: 25.568951845169067  
mean gen loss: 3.7761120796203613, mean disc loss: 1.209521770477295, mean vae loss: 1098.1180419921875  
mean vae loss kl: 503.9203796386719 
Epoch: 127, time elapse for current epoch: 25.57295536994934  
mean gen loss: 3.7348153591156006, mean disc loss: 1.230223298072815, mean vae loss: 1097.735595703125  
mean vae loss kl: 500.3026428222656 
Epoch: 128, time elapse for current epoch: 25.521911144256592  
mean gen loss: 3.7584846019744873, mean disc loss: 1.2205126285552979, mean vae loss: 1092.6898193359375  
mean vae loss kl: 499.6204528808594 
Epoch: 129, time elapse for current epoch: 25.38929772377014  
mean gen loss: 3.741966485977173, mean disc loss: 1.2226980924606323, mean vae loss: 1088.2342529296875  
mean vae loss kl: 499.9294128417969 
Epoch: 130, time elapse for current epoch: 25.370281219482422  
mean gen loss: 3.778337001800537, mean disc loss: 1.2287298440933228, mean vae loss: 1089.5831298828125  
mean vae loss kl: 499.9732971191406 
Epoch: 131, time elapse for current epoch: 25.392800331115723  
mean gen loss: 3.8505966663360596, mean disc loss: 1.1897155046463013, mean vae loss: 1117.5389404296875  
mean vae loss kl: 490.6861267089844 
Epoch: 132, time elapse for current epoch: 25.48988366127014  
mean gen loss: 3.838222026824951, mean disc loss: 1.2019039392471313, mean vae loss: 1131.805908203125  
mean vae loss kl: 493.90283203125 
Epoch: 133, time elapse for current epoch: 25.35376763343811  
mean gen loss: 3.796842098236084, mean disc loss: 1.2129764556884766, mean vae loss: 1129.96435546875  
mean vae loss kl: 498.322021484375 
Epoch: 134, time elapse for current epoch: 25.31673550605774  
mean gen loss: 3.7578282356262207, mean disc loss: 1.2255316972732544, mean vae loss: 1108.789306640625  
mean vae loss kl: 498.3262023925781 
Epoch: 135, time elapse for current epoch: 25.33575177192688  
mean gen loss: 3.8011529445648193, mean disc loss: 1.2070761919021606, mean vae loss: 1106.8673095703125  
mean vae loss kl: 497.5034484863281 
Epoch: 136, time elapse for current epoch: 25.417322397232056  
mean gen loss: 3.821638584136963, mean disc loss: 1.2085996866226196, mean vae loss: 1100.7347412109375  
mean vae loss kl: 500.4930419921875 
Epoch: 137, time elapse for current epoch: 25.479875564575195  
mean gen loss: 3.822437286376953, mean disc loss: 1.1932698488235474, mean vae loss: 1094.18115234375  
mean vae loss kl: 502.5682373046875 
Epoch: 138, time elapse for current epoch: 25.469366550445557  
mean gen loss: 3.804032325744629, mean disc loss: 1.2177152633666992, mean vae loss: 1099.9056396484375  
mean vae loss kl: 507.0476989746094 
Epoch: 139, time elapse for current epoch: 25.409815549850464  
mean gen loss: 3.8396286964416504, mean disc loss: 1.1988860368728638, mean vae loss: 1107.223876953125  
mean vae loss kl: 500.635009765625 
Epoch: 140, time elapse for current epoch: 25.6179940700531  
mean gen loss: 3.861570119857788, mean disc loss: 1.198807954788208, mean vae loss: 1104.683837890625  
mean vae loss kl: 505.6062927246094 
Epoch: 141, time elapse for current epoch: 25.443844318389893  
mean gen loss: 3.857506513595581, mean disc loss: 1.197679877281189, mean vae loss: 1106.720703125  
mean vae loss kl: 508.62542724609375 
Epoch: 142, time elapse for current epoch: 25.50089430809021  
mean gen loss: 3.872671604156494, mean disc loss: 1.1825002431869507, mean vae loss: 1089.8218994140625  
mean vae loss kl: 505.4313659667969 
Epoch: 143, time elapse for current epoch: 25.568952083587646  
mean gen loss: 3.9403631687164307, mean disc loss: 1.151598572731018, mean vae loss: 1081.19189453125  
mean vae loss kl: 508.1983642578125 
Epoch: 144, time elapse for current epoch: 25.62399911880493  
mean gen loss: 3.9143028259277344, mean disc loss: 1.1577177047729492, mean vae loss: 1094.9114990234375  
mean vae loss kl: 507.30670166015625 
Epoch: 145, time elapse for current epoch: 25.57395648956299  
mean gen loss: 3.8765814304351807, mean disc loss: 1.1828581094741821, mean vae loss: 1101.8626708984375  
mean vae loss kl: 501.9393005371094 
Epoch: 146, time elapse for current epoch: 25.499891996383667  
mean gen loss: 3.969956159591675, mean disc loss: 1.1759802103042603, mean vae loss: 1111.191650390625  
mean vae loss kl: 500.4139404296875 
Epoch: 147, time elapse for current epoch: 25.534422159194946  
mean gen loss: 3.9639647006988525, mean disc loss: 1.1565721035003662, mean vae loss: 1108.677001953125  
mean vae loss kl: 509.19805908203125 
Epoch: 148, time elapse for current epoch: 25.620996236801147  
mean gen loss: 3.9363532066345215, mean disc loss: 1.1728694438934326, mean vae loss: 1101.8194580078125  
mean vae loss kl: 509.462890625 
Epoch: 149, time elapse for current epoch: 25.84318733215332  
mean gen loss: 3.885047197341919, mean disc loss: 1.1907621622085571, mean vae loss: 1101.1982421875  
mean vae loss kl: 510.2635803222656 
Epoch: 150, time elapse for current epoch: 25.55493974685669  
mean gen loss: 3.897712230682373, mean disc loss: 1.1841500997543335, mean vae loss: 1093.8775634765625  
mean vae loss kl: 513.0477905273438 
Epoch: 151, time elapse for current epoch: 25.742600679397583  
mean gen loss: 3.906081438064575, mean disc loss: 1.1882420778274536, mean vae loss: 1115.6287841796875  
mean vae loss kl: 505.7989196777344 
Epoch: 152, time elapse for current epoch: 26.019338607788086  
mean gen loss: 3.901059150695801, mean disc loss: 1.179578423500061, mean vae loss: 1081.1136474609375  
mean vae loss kl: 507.50360107421875 
Epoch: 153, time elapse for current epoch: 26.1064133644104  
mean gen loss: 3.898789405822754, mean disc loss: 1.1762902736663818, mean vae loss: 1097.9525146484375  
mean vae loss kl: 509.1993408203125 
Epoch: 154, time elapse for current epoch: 26.026344776153564  
mean gen loss: 3.919124126434326, mean disc loss: 1.1752673387527466, mean vae loss: 1080.906982421875  
mean vae loss kl: 512.2523193359375 
Epoch: 155, time elapse for current epoch: 25.82667350769043  
mean gen loss: 3.8694217205047607, mean disc loss: 1.2141929864883423, mean vae loss: 1082.2176513671875  
mean vae loss kl: 515.174072265625 
Epoch: 156, time elapse for current epoch: 26.06838059425354  
mean gen loss: 3.854858160018921, mean disc loss: 1.192508339881897, mean vae loss: 1090.631591796875  
mean vae loss kl: 512.6179809570312 
Epoch: 157, time elapse for current epoch: 26.005326986312866  
mean gen loss: 3.9059038162231445, mean disc loss: 1.1816468238830566, mean vae loss: 1101.7960205078125  
mean vae loss kl: 508.05462646484375 
Epoch: 158, time elapse for current epoch: 26.11592173576355  
mean gen loss: 3.9038338661193848, mean disc loss: 1.1893784999847412, mean vae loss: 1097.98779296875  
mean vae loss kl: 504.38299560546875 
Epoch: 159, time elapse for current epoch: 25.93226385116577  
mean gen loss: 3.8983829021453857, mean disc loss: 1.189568281173706, mean vae loss: 1103.2913818359375  
mean vae loss kl: 504.9092712402344 
Epoch: 160, time elapse for current epoch: 26.066879987716675  
mean gen loss: 3.918419599533081, mean disc loss: 1.1841371059417725, mean vae loss: 1101.4549560546875  
mean vae loss kl: 506.6569519042969 
Epoch: 161, time elapse for current epoch: 25.662532567977905  
mean gen loss: 3.935335397720337, mean disc loss: 1.1852881908416748, mean vae loss: 1096.474365234375  
mean vae loss kl: 505.9465637207031 
Epoch: 162, time elapse for current epoch: 25.714076280593872  
mean gen loss: 3.9098522663116455, mean disc loss: 1.194010853767395, mean vae loss: 1104.5919189453125  
mean vae loss kl: 507.9814758300781 
Epoch: 163, time elapse for current epoch: 25.734593868255615  
mean gen loss: 3.8903002738952637, mean disc loss: 1.1929051876068115, mean vae loss: 1098.1685791015625  
mean vae loss kl: 513.8153076171875 
Epoch: 164, time elapse for current epoch: 25.763118505477905  
mean gen loss: 3.9238169193267822, mean disc loss: 1.1881262063980103, mean vae loss: 1099.867919921875  
mean vae loss kl: 510.5896911621094 
Epoch: 165, time elapse for current epoch: 25.877216577529907  
mean gen loss: 3.9419686794281006, mean disc loss: 1.1974289417266846, mean vae loss: 1116.793701171875  
mean vae loss kl: 506.13006591796875 
Epoch: 166, time elapse for current epoch: 25.739598274230957  
mean gen loss: 3.9306704998016357, mean disc loss: 1.1872159242630005, mean vae loss: 1097.90771484375  
mean vae loss kl: 505.6343078613281 
Epoch: 167, time elapse for current epoch: 25.643015384674072  
mean gen loss: 3.927936315536499, mean disc loss: 1.2065153121948242, mean vae loss: 1098.088623046875  
mean vae loss kl: 509.4031066894531 
Epoch: 168, time elapse for current epoch: 25.714576959609985  
mean gen loss: 3.9257147312164307, mean disc loss: 1.1927554607391357, mean vae loss: 1092.5146484375  
mean vae loss kl: 508.0830078125 
Epoch: 169, time elapse for current epoch: 25.73659658432007  
mean gen loss: 3.924003839492798, mean disc loss: 1.1791197061538696, mean vae loss: 1106.812255859375  
mean vae loss kl: 508.5372619628906 
Epoch: 170, time elapse for current epoch: 25.80615544319153  
mean gen loss: 3.9295742511749268, mean disc loss: 1.1906111240386963, mean vae loss: 1131.7205810546875  
mean vae loss kl: 504.8370666503906 
Epoch: 171, time elapse for current epoch: 25.908743381500244  
mean gen loss: 3.967357873916626, mean disc loss: 1.1695002317428589, mean vae loss: 1122.9598388671875  
mean vae loss kl: 506.0393981933594 
Epoch: 172, time elapse for current epoch: 25.687052726745605  
mean gen loss: 3.957242012023926, mean disc loss: 1.1877315044403076, mean vae loss: 1118.27734375  
mean vae loss kl: 504.7935791015625 
Epoch: 173, time elapse for current epoch: 25.739598512649536  
mean gen loss: 3.8552374839782715, mean disc loss: 1.2215511798858643, mean vae loss: 1108.2879638671875  
mean vae loss kl: 505.98443603515625 
Epoch: 174, time elapse for current epoch: 25.72558617591858  
mean gen loss: 3.9861578941345215, mean disc loss: 1.1593927145004272, mean vae loss: 1141.7879638671875  
mean vae loss kl: 509.0050964355469 
Epoch: 175, time elapse for current epoch: 25.580461502075195  
mean gen loss: 4.017583847045898, mean disc loss: 1.1493867635726929, mean vae loss: 1159.458740234375  
mean vae loss kl: 505.32977294921875 
Epoch: 176, time elapse for current epoch: 25.805654764175415  
mean gen loss: 4.0095696449279785, mean disc loss: 1.1597460508346558, mean vae loss: 1149.0784912109375  
mean vae loss kl: 509.6999206542969 
Epoch: 177, time elapse for current epoch: 25.71507716178894  
mean gen loss: 3.950423002243042, mean disc loss: 1.1761677265167236, mean vae loss: 1130.1690673828125  
mean vae loss kl: 511.48590087890625 
Epoch: 178, time elapse for current epoch: 25.74360203742981  
mean gen loss: 3.8563878536224365, mean disc loss: 1.196266531944275, mean vae loss: 1130.2576904296875  
mean vae loss kl: 508.2666015625 
Epoch: 179, time elapse for current epoch: 25.705068826675415  
mean gen loss: 3.9570155143737793, mean disc loss: 1.1785757541656494, mean vae loss: 1141.212646484375  
mean vae loss kl: 505.2883605957031 
Epoch: 180, time elapse for current epoch: 25.842687606811523  
mean gen loss: 4.051355838775635, mean disc loss: 1.1267701387405396, mean vae loss: 1160.748291015625  
mean vae loss kl: 494.6717224121094 
Epoch: 181, time elapse for current epoch: 25.673041343688965  
mean gen loss: 4.169576168060303, mean disc loss: 1.1024603843688965, mean vae loss: 1171.889892578125  
mean vae loss kl: 495.9476623535156 
Epoch: 182, time elapse for current epoch: 25.774128198623657  
mean gen loss: 4.059191703796387, mean disc loss: 1.13347327709198, mean vae loss: 1163.5596923828125  
mean vae loss kl: 499.2719421386719 
Epoch: 183, time elapse for current epoch: 25.822670221328735  
mean gen loss: 4.098188400268555, mean disc loss: 1.1109532117843628, mean vae loss: 1149.181640625  
mean vae loss kl: 503.9687805175781 
Epoch: 184, time elapse for current epoch: 25.76361918449402  
mean gen loss: 3.9594082832336426, mean disc loss: 1.1728973388671875, mean vae loss: 1139.7769775390625  
mean vae loss kl: 508.5472717285156 
Epoch: 185, time elapse for current epoch: 25.885223150253296  
mean gen loss: 3.9601268768310547, mean disc loss: 1.1878851652145386, mean vae loss: 1130.587890625  
mean vae loss kl: 512.6900634765625 
Epoch: 186, time elapse for current epoch: 25.74710512161255  
mean gen loss: 3.9996280670166016, mean disc loss: 1.1705117225646973, mean vae loss: 1136.987548828125  
mean vae loss kl: 505.07635498046875 
Epoch: 187, time elapse for current epoch: 25.79364562034607  
mean gen loss: 4.077889919281006, mean disc loss: 1.1277621984481812, mean vae loss: 1158.74365234375  
mean vae loss kl: 507.9085693359375 
Epoch: 188, time elapse for current epoch: 25.658528804779053  
mean gen loss: 4.064913749694824, mean disc loss: 1.1282864809036255, mean vae loss: 1168.018310546875  
mean vae loss kl: 507.405029296875 
Epoch: 189, time elapse for current epoch: 25.629504442214966  
mean gen loss: 4.027427673339844, mean disc loss: 1.1567790508270264, mean vae loss: 1145.1387939453125  
mean vae loss kl: 504.24761962890625 
Epoch: 190, time elapse for current epoch: 25.587969064712524  
mean gen loss: 4.088700294494629, mean disc loss: 1.1261788606643677, mean vae loss: 1145.899658203125  
mean vae loss kl: 506.7402648925781 
Epoch: 191, time elapse for current epoch: 25.543429613113403  
mean gen loss: 4.104058265686035, mean disc loss: 1.1204841136932373, mean vae loss: 1150.6805419921875  
mean vae loss kl: 510.0846862792969 
Epoch: 192, time elapse for current epoch: 25.623498916625977  
mean gen loss: 4.0632123947143555, mean disc loss: 1.1486653089523315, mean vae loss: 1133.7491455078125  
mean vae loss kl: 504.4324951171875 
Epoch: 193, time elapse for current epoch: 25.540427923202515  
mean gen loss: 4.055180072784424, mean disc loss: 1.1579551696777344, mean vae loss: 1131.1363525390625  
mean vae loss kl: 497.6340637207031 
Epoch: 194, time elapse for current epoch: 25.49639058113098  
mean gen loss: 4.035489559173584, mean disc loss: 1.1702094078063965, mean vae loss: 1110.84521484375  
mean vae loss kl: 497.00518798828125 
Epoch: 195, time elapse for current epoch: 25.73409342765808  
mean gen loss: 4.048141956329346, mean disc loss: 1.1592886447906494, mean vae loss: 1103.3763427734375  
mean vae loss kl: 503.56658935546875 
Epoch: 196, time elapse for current epoch: 25.675543308258057  
mean gen loss: 4.129622936248779, mean disc loss: 1.1264461278915405, mean vae loss: 1122.55615234375  
mean vae loss kl: 504.3642272949219 
Epoch: 197, time elapse for current epoch: 25.76261830329895  
mean gen loss: 4.089096546173096, mean disc loss: 1.1438747644424438, mean vae loss: 1117.2999267578125  
mean vae loss kl: 506.4385986328125 
Epoch: 198, time elapse for current epoch: 25.855197429656982  
mean gen loss: 4.158182144165039, mean disc loss: 1.1175755262374878, mean vae loss: 1118.806884765625  
mean vae loss kl: 507.4432067871094 
Epoch: 199, time elapse for current epoch: 25.804654359817505  
mean gen loss: 4.223313808441162, mean disc loss: 1.0793094635009766, mean vae loss: 1131.3905029296875  
mean vae loss kl: 510.2877197265625 
Epoch: 200, time elapse for current epoch: 25.639512300491333  
mean gen loss: 4.138072967529297, mean disc loss: 1.1210300922393799, mean vae loss: 1112.7255859375  
mean vae loss kl: 510.0212707519531 


traning finished at: 2022-08-21 23:17:55.687070
--------------------------------------------------------------------------- 

overall training time: 1.0 h 25.0 min 32.53759551048279 s  


==> pic/Beta Test/beta = 3/Summary_32_z5_b3.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x00000156D1261FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x00000157506ED9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 3.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-22 00:49:30.354127
Epoch: 1, time elapse for current epoch: 31.396251678466797  
mean gen loss: 4.20151424407959, mean disc loss: 0.8149194717407227, mean vae loss: 641.3778686523438  
mean vae loss kl: 53.35066223144531 
Epoch: 2, time elapse for current epoch: 26.22951912879944  
mean gen loss: 2.786520481109619, mean disc loss: 1.5390409231185913, mean vae loss: 688.2517700195312  
mean vae loss kl: 154.63433837890625 
Epoch: 3, time elapse for current epoch: 26.54278802871704  
mean gen loss: 2.873194932937622, mean disc loss: 1.4895048141479492, mean vae loss: 889.1417236328125  
mean vae loss kl: 271.72442626953125 
Epoch: 4, time elapse for current epoch: 26.389657497406006  
mean gen loss: 2.9782521724700928, mean disc loss: 1.4401304721832275, mean vae loss: 1078.4892578125  
mean vae loss kl: 330.97869873046875 
Epoch: 5, time elapse for current epoch: 26.420682907104492  
mean gen loss: 3.0050208568573, mean disc loss: 1.4601017236709595, mean vae loss: 1195.54296875  
mean vae loss kl: 372.5169677734375 
Epoch: 6, time elapse for current epoch: 26.327603101730347  
mean gen loss: 3.011986255645752, mean disc loss: 1.4627190828323364, mean vae loss: 1261.45263671875  
mean vae loss kl: 384.9486999511719 
Epoch: 7, time elapse for current epoch: 26.49774956703186  
mean gen loss: 3.023514747619629, mean disc loss: 1.4602302312850952, mean vae loss: 1301.8369140625  
mean vae loss kl: 402.9131774902344 
Epoch: 8, time elapse for current epoch: 26.43269443511963  
mean gen loss: 3.044588327407837, mean disc loss: 1.437631607055664, mean vae loss: 1329.9552001953125  
mean vae loss kl: 409.01116943359375 
Epoch: 9, time elapse for current epoch: 26.4336941242218  
mean gen loss: 3.0782277584075928, mean disc loss: 1.425015926361084, mean vae loss: 1365.3360595703125  
mean vae loss kl: 416.71124267578125 
Epoch: 10, time elapse for current epoch: 26.45371150970459  
mean gen loss: 3.1254940032958984, mean disc loss: 1.4177820682525635, mean vae loss: 1392.837158203125  
mean vae loss kl: 420.60247802734375 
Epoch: 11, time elapse for current epoch: 26.367637634277344  
mean gen loss: 3.144984006881714, mean disc loss: 1.4141288995742798, mean vae loss: 1398.1552734375  
mean vae loss kl: 425.79559326171875 
Epoch: 12, time elapse for current epoch: 26.34812092781067  
mean gen loss: 3.1548807621002197, mean disc loss: 1.395788550376892, mean vae loss: 1383.5540771484375  
mean vae loss kl: 436.5295715332031 
Epoch: 13, time elapse for current epoch: 26.28656792640686  
mean gen loss: 3.209070920944214, mean disc loss: 1.376684546470642, mean vae loss: 1402.4266357421875  
mean vae loss kl: 434.9746398925781 
Epoch: 14, time elapse for current epoch: 26.29357385635376  
mean gen loss: 3.2271316051483154, mean disc loss: 1.3576525449752808, mean vae loss: 1392.6519775390625  
mean vae loss kl: 446.8026428222656 
Epoch: 15, time elapse for current epoch: 26.23902702331543  
mean gen loss: 3.274299383163452, mean disc loss: 1.3456469774246216, mean vae loss: 1412.2017822265625  
mean vae loss kl: 455.8528137207031 
Epoch: 16, time elapse for current epoch: 26.416679859161377  
mean gen loss: 3.3317792415618896, mean disc loss: 1.3302233219146729, mean vae loss: 1443.37255859375  
mean vae loss kl: 458.9463806152344 
Epoch: 17, time elapse for current epoch: 26.29507565498352  
mean gen loss: 3.348151445388794, mean disc loss: 1.313886284828186, mean vae loss: 1409.3243408203125  
mean vae loss kl: 461.5118103027344 
Epoch: 18, time elapse for current epoch: 26.445704460144043  
mean gen loss: 3.392133951187134, mean disc loss: 1.2855632305145264, mean vae loss: 1420.653076171875  
mean vae loss kl: 457.581787109375 
Epoch: 19, time elapse for current epoch: 26.46422052383423  
mean gen loss: 3.4451537132263184, mean disc loss: 1.2897558212280273, mean vae loss: 1459.14599609375  
mean vae loss kl: 460.6249694824219 
Epoch: 20, time elapse for current epoch: 26.42168378829956  
mean gen loss: 3.3897945880889893, mean disc loss: 1.3345099687576294, mean vae loss: 1440.886962890625  
mean vae loss kl: 464.5704345703125 
Epoch: 21, time elapse for current epoch: 26.433193683624268  
mean gen loss: 3.4132018089294434, mean disc loss: 1.2981244325637817, mean vae loss: 1443.128662109375  
mean vae loss kl: 464.3842468261719 
Epoch: 22, time elapse for current epoch: 26.387655019760132  
mean gen loss: 3.4771463871002197, mean disc loss: 1.2568209171295166, mean vae loss: 1453.77734375  
mean vae loss kl: 464.50201416015625 
Epoch: 23, time elapse for current epoch: 26.321598052978516  
mean gen loss: 3.5032777786254883, mean disc loss: 1.2584788799285889, mean vae loss: 1435.9185791015625  
mean vae loss kl: 469.9422302246094 
Epoch: 24, time elapse for current epoch: 26.30458354949951  
mean gen loss: 3.5277950763702393, mean disc loss: 1.2377901077270508, mean vae loss: 1425.0706787109375  
mean vae loss kl: 471.0140380859375 
Epoch: 25, time elapse for current epoch: 26.455212831497192  
mean gen loss: 3.5799307823181152, mean disc loss: 1.2191318273544312, mean vae loss: 1418.767578125  
mean vae loss kl: 469.4601745605469 
Epoch: 26, time elapse for current epoch: 26.42969059944153  
mean gen loss: 3.6041600704193115, mean disc loss: 1.227056860923767, mean vae loss: 1452.3790283203125  
mean vae loss kl: 477.53448486328125 
Epoch: 27, time elapse for current epoch: 26.382149934768677  
mean gen loss: 3.604590654373169, mean disc loss: 1.2174406051635742, mean vae loss: 1457.0947265625  
mean vae loss kl: 475.2421875 
Epoch: 28, time elapse for current epoch: 26.31008815765381  
mean gen loss: 3.596285581588745, mean disc loss: 1.204140543937683, mean vae loss: 1460.111572265625  
mean vae loss kl: 480.5352478027344 
Epoch: 29, time elapse for current epoch: 26.2690532207489  
mean gen loss: 3.6744909286499023, mean disc loss: 1.184360146522522, mean vae loss: 1445.845947265625  
mean vae loss kl: 488.2894592285156 
Epoch: 30, time elapse for current epoch: 26.266050100326538  
mean gen loss: 3.652953624725342, mean disc loss: 1.1782900094985962, mean vae loss: 1433.9608154296875  
mean vae loss kl: 484.8273620605469 
Epoch: 31, time elapse for current epoch: 26.377145767211914  
mean gen loss: 3.7445712089538574, mean disc loss: 1.1613777875900269, mean vae loss: 1454.7386474609375  
mean vae loss kl: 491.5208740234375 
Epoch: 32, time elapse for current epoch: 26.389156103134155  
mean gen loss: 3.7225584983825684, mean disc loss: 1.1701312065124512, mean vae loss: 1457.4453125  
mean vae loss kl: 495.8090515136719 
Epoch: 33, time elapse for current epoch: 26.220511436462402  
mean gen loss: 3.7521913051605225, mean disc loss: 1.1578596830368042, mean vae loss: 1450.2872314453125  
mean vae loss kl: 499.9875793457031 
Epoch: 34, time elapse for current epoch: 26.321097373962402  
mean gen loss: 3.7604691982269287, mean disc loss: 1.1371265649795532, mean vae loss: 1431.383544921875  
mean vae loss kl: 507.8601379394531 
Epoch: 35, time elapse for current epoch: 26.277560234069824  
mean gen loss: 3.8175222873687744, mean disc loss: 1.1160117387771606, mean vae loss: 1447.43359375  
mean vae loss kl: 510.52532958984375 
Epoch: 36, time elapse for current epoch: 26.282564878463745  
mean gen loss: 3.8346121311187744, mean disc loss: 1.1202367544174194, mean vae loss: 1431.96142578125  
mean vae loss kl: 507.1491394042969 
Epoch: 37, time elapse for current epoch: 26.193487882614136  
mean gen loss: 3.8254218101501465, mean disc loss: 1.130842685699463, mean vae loss: 1432.357421875  
mean vae loss kl: 503.2762756347656 
Epoch: 38, time elapse for current epoch: 26.307586193084717  
mean gen loss: 3.8785147666931152, mean disc loss: 1.1228766441345215, mean vae loss: 1439.1502685546875  
mean vae loss kl: 505.84429931640625 
Epoch: 39, time elapse for current epoch: 26.22251319885254  
mean gen loss: 3.9256789684295654, mean disc loss: 1.1012747287750244, mean vae loss: 1461.3275146484375  
mean vae loss kl: 503.8299255371094 
Epoch: 40, time elapse for current epoch: 26.338613033294678  
mean gen loss: 3.96712327003479, mean disc loss: 1.0909717082977295, mean vae loss: 1460.5592041015625  
mean vae loss kl: 498.0429992675781 
Epoch: 41, time elapse for current epoch: 26.404168844223022  
mean gen loss: 4.00577449798584, mean disc loss: 1.0947792530059814, mean vae loss: 1483.5877685546875  
mean vae loss kl: 505.4736328125 
Epoch: 42, time elapse for current epoch: 26.373643159866333  
mean gen loss: 3.96429443359375, mean disc loss: 1.0806840658187866, mean vae loss: 1462.7037353515625  
mean vae loss kl: 498.8113708496094 
Epoch: 43, time elapse for current epoch: 26.422184705734253  
mean gen loss: 3.983246326446533, mean disc loss: 1.0827966928482056, mean vae loss: 1471.9915771484375  
mean vae loss kl: 509.3778076171875 
Epoch: 44, time elapse for current epoch: 26.333107948303223  
mean gen loss: 4.013103008270264, mean disc loss: 1.0886651277542114, mean vae loss: 1470.9447021484375  
mean vae loss kl: 506.14276123046875 
Epoch: 45, time elapse for current epoch: 26.347621202468872  
mean gen loss: 4.0361127853393555, mean disc loss: 1.0903124809265137, mean vae loss: 1477.2003173828125  
mean vae loss kl: 512.936279296875 
Epoch: 46, time elapse for current epoch: 26.489742279052734  
mean gen loss: 4.0711259841918945, mean disc loss: 1.0484884977340698, mean vae loss: 1453.290283203125  
mean vae loss kl: 518.1843872070312 
Epoch: 47, time elapse for current epoch: 26.679905652999878  
mean gen loss: 4.054644584655762, mean disc loss: 1.063259243965149, mean vae loss: 1425.7947998046875  
mean vae loss kl: 516.3792724609375 
Epoch: 48, time elapse for current epoch: 26.32460069656372  
mean gen loss: 4.085552215576172, mean disc loss: 1.0554536581039429, mean vae loss: 1422.6822509765625  
mean vae loss kl: 514.8663940429688 
Epoch: 49, time elapse for current epoch: 26.27505850791931  
mean gen loss: 4.13993501663208, mean disc loss: 1.035615086555481, mean vae loss: 1430.8192138671875  
mean vae loss kl: 518.9887084960938 
Epoch: 50, time elapse for current epoch: 26.293073654174805  
mean gen loss: 4.171891689300537, mean disc loss: 1.0406757593154907, mean vae loss: 1451.6444091796875  
mean vae loss kl: 511.2679748535156 
Epoch: 51, time elapse for current epoch: 26.302080631256104  
mean gen loss: 4.190707206726074, mean disc loss: 1.0318256616592407, mean vae loss: 1472.2308349609375  
mean vae loss kl: 505.1966247558594 
Epoch: 52, time elapse for current epoch: 26.233522653579712  
mean gen loss: 4.274054527282715, mean disc loss: 1.0095418691635132, mean vae loss: 1478.053466796875  
mean vae loss kl: 514.80224609375 
Epoch: 53, time elapse for current epoch: 26.38265061378479  
mean gen loss: 4.199923515319824, mean disc loss: 1.0562471151351929, mean vae loss: 1464.2724609375  
mean vae loss kl: 519.171142578125 
Epoch: 54, time elapse for current epoch: 26.416679859161377  
mean gen loss: 4.182675361633301, mean disc loss: 1.0456081628799438, mean vae loss: 1446.16748046875  
mean vae loss kl: 506.5024108886719 
Epoch: 55, time elapse for current epoch: 26.27856135368347  
mean gen loss: 4.212869167327881, mean disc loss: 1.022570013999939, mean vae loss: 1437.4952392578125  
mean vae loss kl: 507.04449462890625 
Epoch: 56, time elapse for current epoch: 26.451709508895874  
mean gen loss: 4.260926246643066, mean disc loss: 1.0172573328018188, mean vae loss: 1455.600830078125  
mean vae loss kl: 514.382080078125 
Epoch: 57, time elapse for current epoch: 26.20850133895874  
mean gen loss: 4.248393535614014, mean disc loss: 1.0125219821929932, mean vae loss: 1442.7498779296875  
mean vae loss kl: 518.7780151367188 
Epoch: 58, time elapse for current epoch: 26.30408263206482  
mean gen loss: 4.257974624633789, mean disc loss: 0.9934574961662292, mean vae loss: 1436.8642578125  
mean vae loss kl: 524.755615234375 
Epoch: 59, time elapse for current epoch: 26.372642040252686  
mean gen loss: 4.321285724639893, mean disc loss: 1.0015608072280884, mean vae loss: 1439.734130859375  
mean vae loss kl: 524.6776733398438 
Epoch: 60, time elapse for current epoch: 26.409673929214478  
mean gen loss: 4.2656049728393555, mean disc loss: 1.0161155462265015, mean vae loss: 1432.595703125  
mean vae loss kl: 517.9680786132812 
Epoch: 61, time elapse for current epoch: 26.301080226898193  
mean gen loss: 4.267920970916748, mean disc loss: 1.0087127685546875, mean vae loss: 1406.8226318359375  
mean vae loss kl: 511.6697082519531 
Epoch: 62, time elapse for current epoch: 26.227517127990723  
mean gen loss: 4.252739906311035, mean disc loss: 1.0169821977615356, mean vae loss: 1405.8424072265625  
mean vae loss kl: 520.1450805664062 
Epoch: 63, time elapse for current epoch: 26.352124214172363  
mean gen loss: 4.344836235046387, mean disc loss: 0.973082423210144, mean vae loss: 1420.46142578125  
mean vae loss kl: 517.64599609375 
Epoch: 64, time elapse for current epoch: 26.33861255645752  
mean gen loss: 4.35713529586792, mean disc loss: 0.9670594334602356, mean vae loss: 1422.588623046875  
mean vae loss kl: 518.2449340820312 
Epoch: 65, time elapse for current epoch: 26.233022212982178  
mean gen loss: 4.401177406311035, mean disc loss: 0.9609007239341736, mean vae loss: 1422.8887939453125  
mean vae loss kl: 525.742919921875 
Epoch: 66, time elapse for current epoch: 26.314091444015503  
mean gen loss: 4.381953239440918, mean disc loss: 0.9708244204521179, mean vae loss: 1429.32666015625  
mean vae loss kl: 517.6624755859375 
Epoch: 67, time elapse for current epoch: 26.43969964981079  
mean gen loss: 4.414682388305664, mean disc loss: 0.9603571891784668, mean vae loss: 1441.0927734375  
mean vae loss kl: 520.1099243164062 
Epoch: 68, time elapse for current epoch: 26.25103759765625  
mean gen loss: 4.452375411987305, mean disc loss: 0.9533213973045349, mean vae loss: 1435.5634765625  
mean vae loss kl: 527.8395385742188 
Epoch: 69, time elapse for current epoch: 26.33410954475403  
mean gen loss: 4.39502477645874, mean disc loss: 0.9668397903442383, mean vae loss: 1407.457763671875  
mean vae loss kl: 534.1839599609375 
Epoch: 70, time elapse for current epoch: 26.296576738357544  
mean gen loss: 4.383236885070801, mean disc loss: 0.9879695773124695, mean vae loss: 1412.1253662109375  
mean vae loss kl: 538.3763427734375 
Epoch: 71, time elapse for current epoch: 26.327603340148926  
mean gen loss: 4.443139553070068, mean disc loss: 0.9802600145339966, mean vae loss: 1423.2525634765625  
mean vae loss kl: 542.1725463867188 
Epoch: 72, time elapse for current epoch: 26.313090801239014  
mean gen loss: 4.5108160972595215, mean disc loss: 0.9589841365814209, mean vae loss: 1428.38623046875  
mean vae loss kl: 535.9268798828125 
Epoch: 73, time elapse for current epoch: 26.194488763809204  
mean gen loss: 4.52475118637085, mean disc loss: 0.9698191285133362, mean vae loss: 1417.1485595703125  
mean vae loss kl: 527.3556518554688 
Epoch: 74, time elapse for current epoch: 26.277560472488403  
mean gen loss: 4.425120830535889, mean disc loss: 1.007038950920105, mean vae loss: 1412.3155517578125  
mean vae loss kl: 520.0778198242188 
Epoch: 75, time elapse for current epoch: 26.2625470161438  
mean gen loss: 4.432794570922852, mean disc loss: 0.9803008437156677, mean vae loss: 1420.173828125  
mean vae loss kl: 523.9264526367188 
Epoch: 76, time elapse for current epoch: 26.31859540939331  
mean gen loss: 4.5036091804504395, mean disc loss: 0.9667937755584717, mean vae loss: 1429.26318359375  
mean vae loss kl: 528.0250244140625 
Epoch: 77, time elapse for current epoch: 26.312591075897217  
mean gen loss: 4.439689636230469, mean disc loss: 0.9727675914764404, mean vae loss: 1419.376220703125  
mean vae loss kl: 526.9090576171875 
Epoch: 78, time elapse for current epoch: 26.350122451782227  
mean gen loss: 4.502899169921875, mean disc loss: 0.9616122841835022, mean vae loss: 1418.037841796875  
mean vae loss kl: 513.4090576171875 
Epoch: 79, time elapse for current epoch: 26.331606149673462  
mean gen loss: 4.530348300933838, mean disc loss: 0.9411786198616028, mean vae loss: 1418.482666015625  
mean vae loss kl: 521.9517822265625 
Epoch: 80, time elapse for current epoch: 26.287068367004395  
mean gen loss: 4.581699848175049, mean disc loss: 0.9176281690597534, mean vae loss: 1422.9085693359375  
mean vae loss kl: 513.32421875 
Epoch: 81, time elapse for current epoch: 26.355127096176147  
mean gen loss: 4.670896530151367, mean disc loss: 0.8962196707725525, mean vae loss: 1446.906982421875  
mean vae loss kl: 508.2976989746094 
Epoch: 82, time elapse for current epoch: 26.313090562820435  
mean gen loss: 4.566205024719238, mean disc loss: 0.95037442445755, mean vae loss: 1432.1973876953125  
mean vae loss kl: 507.7330322265625 
Epoch: 83, time elapse for current epoch: 26.317594528198242  
mean gen loss: 4.505311965942383, mean disc loss: 0.968433141708374, mean vae loss: 1452.8416748046875  
mean vae loss kl: 504.6665954589844 
Epoch: 84, time elapse for current epoch: 26.37664556503296  
mean gen loss: 4.553065776824951, mean disc loss: 0.9482581615447998, mean vae loss: 1445.6248779296875  
mean vae loss kl: 507.5277404785156 
Epoch: 85, time elapse for current epoch: 26.294074058532715  
mean gen loss: 4.626244068145752, mean disc loss: 0.9333949685096741, mean vae loss: 1428.3433837890625  
mean vae loss kl: 501.4822082519531 
Epoch: 86, time elapse for current epoch: 26.277058839797974  
mean gen loss: 4.566827774047852, mean disc loss: 0.9611518979072571, mean vae loss: 1415.8564453125  
mean vae loss kl: 504.08624267578125 
Epoch: 87, time elapse for current epoch: 26.340614318847656  
mean gen loss: 4.605513095855713, mean disc loss: 0.9376108050346375, mean vae loss: 1407.7646484375  
mean vae loss kl: 506.2267150878906 
Epoch: 88, time elapse for current epoch: 26.361632585525513  
mean gen loss: 4.704570770263672, mean disc loss: 0.9099432229995728, mean vae loss: 1425.4918212890625  
mean vae loss kl: 508.35308837890625 
Epoch: 89, time elapse for current epoch: 26.303582668304443  
mean gen loss: 4.6070380210876465, mean disc loss: 0.9245713949203491, mean vae loss: 1421.104248046875  
mean vae loss kl: 513.060302734375 
Epoch: 90, time elapse for current epoch: 26.26304864883423  
mean gen loss: 4.612992286682129, mean disc loss: 0.9214719533920288, mean vae loss: 1400.7491455078125  
mean vae loss kl: 513.3339233398438 
Epoch: 91, time elapse for current epoch: 26.31759524345398  
mean gen loss: 4.604273319244385, mean disc loss: 0.9267594814300537, mean vae loss: 1401.40771484375  
mean vae loss kl: 519.5885620117188 
Epoch: 92, time elapse for current epoch: 26.346119165420532  
mean gen loss: 4.539789199829102, mean disc loss: 0.9603706002235413, mean vae loss: 1413.95654296875  
mean vae loss kl: 522.1776733398438 
Epoch: 93, time elapse for current epoch: 26.201494932174683  
mean gen loss: 4.663527488708496, mean disc loss: 0.9471045136451721, mean vae loss: 1420.9315185546875  
mean vae loss kl: 521.4674072265625 
Epoch: 94, time elapse for current epoch: 26.29607605934143  
mean gen loss: 4.549994945526123, mean disc loss: 0.980564534664154, mean vae loss: 1412.9649658203125  
mean vae loss kl: 524.3043212890625 
Epoch: 95, time elapse for current epoch: 26.262547492980957  
mean gen loss: 4.638355255126953, mean disc loss: 0.938310444355011, mean vae loss: 1417.36767578125  
mean vae loss kl: 534.624755859375 
Epoch: 96, time elapse for current epoch: 26.30308222770691  
mean gen loss: 4.698546886444092, mean disc loss: 0.9242375493049622, mean vae loss: 1429.993408203125  
mean vae loss kl: 535.5908203125 
Epoch: 97, time elapse for current epoch: 26.30308222770691  
mean gen loss: 4.747364044189453, mean disc loss: 0.9231128692626953, mean vae loss: 1429.748291015625  
mean vae loss kl: 537.34423828125 
Epoch: 98, time elapse for current epoch: 26.25003671646118  
mean gen loss: 4.6649298667907715, mean disc loss: 0.9189952611923218, mean vae loss: 1438.9710693359375  
mean vae loss kl: 546.9074096679688 
Epoch: 99, time elapse for current epoch: 26.25804376602173  
mean gen loss: 4.662924766540527, mean disc loss: 0.9126771092414856, mean vae loss: 1436.442626953125  
mean vae loss kl: 542.8621215820312 
Epoch: 100, time elapse for current epoch: 26.211003303527832  
mean gen loss: 4.605339527130127, mean disc loss: 0.9536387324333191, mean vae loss: 1421.74853515625  
mean vae loss kl: 537.4811401367188 
Epoch: 101, time elapse for current epoch: 26.26805281639099  
mean gen loss: 4.665006160736084, mean disc loss: 0.9323075413703918, mean vae loss: 1433.9954833984375  
mean vae loss kl: 538.7088012695312 
Epoch: 102, time elapse for current epoch: 26.255041122436523  
mean gen loss: 4.662430286407471, mean disc loss: 0.9312278628349304, mean vae loss: 1436.727783203125  
mean vae loss kl: 539.530517578125 
Epoch: 103, time elapse for current epoch: 26.37764596939087  
mean gen loss: 4.77957010269165, mean disc loss: 0.9065890908241272, mean vae loss: 1435.3092041015625  
mean vae loss kl: 538.7583618164062 
Epoch: 104, time elapse for current epoch: 26.308587074279785  
mean gen loss: 4.823342323303223, mean disc loss: 0.8968932032585144, mean vae loss: 1437.4434814453125  
mean vae loss kl: 538.8294067382812 
Epoch: 105, time elapse for current epoch: 26.307085514068604  
mean gen loss: 4.707459449768066, mean disc loss: 0.9157736897468567, mean vae loss: 1419.744873046875  
mean vae loss kl: 540.447509765625 
Epoch: 106, time elapse for current epoch: 26.309587717056274  
mean gen loss: 4.73021125793457, mean disc loss: 0.90438312292099, mean vae loss: 1406.518310546875  
mean vae loss kl: 542.4755249023438 
Epoch: 107, time elapse for current epoch: 26.34812092781067  
mean gen loss: 4.743588924407959, mean disc loss: 0.9079780578613281, mean vae loss: 1400.859375  
mean vae loss kl: 536.2479248046875 
Epoch: 108, time elapse for current epoch: 26.467222929000854  
mean gen loss: 4.807352542877197, mean disc loss: 0.9109582304954529, mean vae loss: 1412.748046875  
mean vae loss kl: 544.71875 
Epoch: 109, time elapse for current epoch: 26.52977681159973  
mean gen loss: 4.706430435180664, mean disc loss: 0.9254937767982483, mean vae loss: 1404.21923828125  
mean vae loss kl: 534.9854125976562 
Epoch: 110, time elapse for current epoch: 26.344117403030396  
mean gen loss: 4.639612197875977, mean disc loss: 0.9400838613510132, mean vae loss: 1431.0413818359375  
mean vae loss kl: 539.366943359375 
Epoch: 111, time elapse for current epoch: 26.417680501937866  
mean gen loss: 4.673795223236084, mean disc loss: 0.9117565155029297, mean vae loss: 1411.6009521484375  
mean vae loss kl: 527.053955078125 
Epoch: 112, time elapse for current epoch: 26.447206020355225  
mean gen loss: 4.657795429229736, mean disc loss: 0.9329137206077576, mean vae loss: 1399.52685546875  
mean vae loss kl: 536.8778076171875 
Epoch: 113, time elapse for current epoch: 26.31158971786499  
mean gen loss: 4.608151912689209, mean disc loss: 0.9478307962417603, mean vae loss: 1400.8896484375  
mean vae loss kl: 538.6143798828125 
Epoch: 114, time elapse for current epoch: 26.240528345108032  
mean gen loss: 4.5701704025268555, mean disc loss: 0.9533759355545044, mean vae loss: 1386.9681396484375  
mean vae loss kl: 543.9234619140625 
Epoch: 115, time elapse for current epoch: 26.40116596221924  
mean gen loss: 4.787420272827148, mean disc loss: 0.8866267204284668, mean vae loss: 1387.8023681640625  
mean vae loss kl: 540.053955078125 
Epoch: 116, time elapse for current epoch: 26.347620010375977  
mean gen loss: 4.721773624420166, mean disc loss: 0.915772020816803, mean vae loss: 1389.3021240234375  
mean vae loss kl: 544.1478271484375 
Epoch: 117, time elapse for current epoch: 26.336110591888428  
mean gen loss: 4.68381404876709, mean disc loss: 0.9434728026390076, mean vae loss: 1400.922607421875  
mean vae loss kl: 547.7972412109375 
Epoch: 118, time elapse for current epoch: 26.293073654174805  
mean gen loss: 4.779706954956055, mean disc loss: 0.9365598559379578, mean vae loss: 1404.279296875  
mean vae loss kl: 546.1588745117188 
Epoch: 119, time elapse for current epoch: 26.357128620147705  
mean gen loss: 4.693370819091797, mean disc loss: 0.9630897045135498, mean vae loss: 1390.22705078125  
mean vae loss kl: 543.5794067382812 
Epoch: 120, time elapse for current epoch: 26.23452353477478  
mean gen loss: 4.697783946990967, mean disc loss: 0.9523023366928101, mean vae loss: 1387.4339599609375  
mean vae loss kl: 546.5782470703125 
Epoch: 121, time elapse for current epoch: 26.22001075744629  
mean gen loss: 4.788519382476807, mean disc loss: 0.9288526177406311, mean vae loss: 1395.1312255859375  
mean vae loss kl: 549.697021484375 
Epoch: 122, time elapse for current epoch: 26.231020212173462  
mean gen loss: 4.90007209777832, mean disc loss: 0.872675895690918, mean vae loss: 1403.698974609375  
mean vae loss kl: 545.4007568359375 
Epoch: 123, time elapse for current epoch: 26.381149291992188  
mean gen loss: 4.763853549957275, mean disc loss: 0.9119486808776855, mean vae loss: 1401.915771484375  
mean vae loss kl: 543.9097900390625 
Epoch: 124, time elapse for current epoch: 26.38164973258972  
mean gen loss: 4.834301948547363, mean disc loss: 0.8823636174201965, mean vae loss: 1406.9970703125  
mean vae loss kl: 545.6279907226562 
Epoch: 125, time elapse for current epoch: 26.294074296951294  
mean gen loss: 4.796956539154053, mean disc loss: 0.8895795345306396, mean vae loss: 1412.4627685546875  
mean vae loss kl: 545.091552734375 
Epoch: 126, time elapse for current epoch: 26.292072534561157  
mean gen loss: 4.678605079650879, mean disc loss: 0.9512732028961182, mean vae loss: 1420.2939453125  
mean vae loss kl: 549.4105224609375 
Epoch: 127, time elapse for current epoch: 26.40617060661316  
mean gen loss: 4.762594699859619, mean disc loss: 0.9341939091682434, mean vae loss: 1416.2939453125  
mean vae loss kl: 538.124755859375 
Epoch: 128, time elapse for current epoch: 26.4181809425354  
mean gen loss: 4.798749923706055, mean disc loss: 0.9307626485824585, mean vae loss: 1423.387939453125  
mean vae loss kl: 536.43310546875 
Epoch: 129, time elapse for current epoch: 26.414677619934082  
mean gen loss: 4.896909236907959, mean disc loss: 0.8967639803886414, mean vae loss: 1434.1533203125  
mean vae loss kl: 537.8372802734375 
Epoch: 130, time elapse for current epoch: 26.33260750770569  
mean gen loss: 4.825957775115967, mean disc loss: 0.9107614755630493, mean vae loss: 1416.9429931640625  
mean vae loss kl: 533.2596435546875 
Epoch: 131, time elapse for current epoch: 26.243531227111816  
mean gen loss: 4.811184406280518, mean disc loss: 0.9176132082939148, mean vae loss: 1421.926513671875  
mean vae loss kl: 536.9229125976562 
Epoch: 132, time elapse for current epoch: 26.168466806411743  
mean gen loss: 4.808959007263184, mean disc loss: 0.9274518489837646, mean vae loss: 1438.98779296875  
mean vae loss kl: 536.0953369140625 
Epoch: 133, time elapse for current epoch: 26.237525701522827  
mean gen loss: 4.856237411499023, mean disc loss: 0.9150679707527161, mean vae loss: 1419.5987548828125  
mean vae loss kl: 537.0285034179688 
Epoch: 134, time elapse for current epoch: 26.293073892593384  
mean gen loss: 4.756343364715576, mean disc loss: 0.9219131469726562, mean vae loss: 1399.6258544921875  
mean vae loss kl: 536.9594116210938 
Epoch: 135, time elapse for current epoch: 26.23802661895752  
mean gen loss: 4.736916542053223, mean disc loss: 0.9297565221786499, mean vae loss: 1416.2708740234375  
mean vae loss kl: 549.6571655273438 
Epoch: 136, time elapse for current epoch: 26.39566159248352  
mean gen loss: 4.826598644256592, mean disc loss: 0.9207165837287903, mean vae loss: 1433.6263427734375  
mean vae loss kl: 550.519287109375 
Epoch: 137, time elapse for current epoch: 26.890586614608765  
mean gen loss: 4.790429592132568, mean disc loss: 0.9140550494194031, mean vae loss: 1411.5457763671875  
mean vae loss kl: 546.91162109375 
Epoch: 138, time elapse for current epoch: 26.31709384918213  
mean gen loss: 5.060290813446045, mean disc loss: 0.8654490113258362, mean vae loss: 1433.3443603515625  
mean vae loss kl: 549.6630249023438 
Epoch: 139, time elapse for current epoch: 26.311088800430298  
mean gen loss: 4.862070083618164, mean disc loss: 0.9066869020462036, mean vae loss: 1408.9617919921875  
mean vae loss kl: 544.1900634765625 
Epoch: 140, time elapse for current epoch: 26.285566806793213  
mean gen loss: 4.9404296875, mean disc loss: 0.9034346342086792, mean vae loss: 1416.8013916015625  
mean vae loss kl: 545.5137939453125 
Epoch: 141, time elapse for current epoch: 26.315593004226685  
mean gen loss: 4.889698505401611, mean disc loss: 0.8833146095275879, mean vae loss: 1410.818115234375  
mean vae loss kl: 542.7391967773438 
Epoch: 142, time elapse for current epoch: 26.25353980064392  
mean gen loss: 4.837045669555664, mean disc loss: 0.9113661050796509, mean vae loss: 1410.8426513671875  
mean vae loss kl: 547.9840698242188 
Epoch: 143, time elapse for current epoch: 26.289570331573486  
mean gen loss: 4.899829864501953, mean disc loss: 0.8991113305091858, mean vae loss: 1408.7694091796875  
mean vae loss kl: 553.1946411132812 
Epoch: 144, time elapse for current epoch: 26.28506636619568  
mean gen loss: 4.880934238433838, mean disc loss: 0.8901728987693787, mean vae loss: 1399.6080322265625  
mean vae loss kl: 545.2923583984375 
Epoch: 145, time elapse for current epoch: 26.313591718673706  
mean gen loss: 4.990140438079834, mean disc loss: 0.8467876315116882, mean vae loss: 1399.1802978515625  
mean vae loss kl: 550.4146728515625 
Epoch: 146, time elapse for current epoch: 26.328604698181152  
mean gen loss: 5.095099925994873, mean disc loss: 0.812876284122467, mean vae loss: 1401.59228515625  
mean vae loss kl: 556.8863525390625 
Epoch: 147, time elapse for current epoch: 26.236024618148804  
mean gen loss: 5.098945617675781, mean disc loss: 0.808771550655365, mean vae loss: 1402.8428955078125  
mean vae loss kl: 561.1256103515625 
Epoch: 148, time elapse for current epoch: 26.259544849395752  
mean gen loss: 4.969629764556885, mean disc loss: 0.8504171371459961, mean vae loss: 1396.937744140625  
mean vae loss kl: 549.4337158203125 
Epoch: 149, time elapse for current epoch: 26.201995849609375  
mean gen loss: 5.116284370422363, mean disc loss: 0.8479663133621216, mean vae loss: 1403.3502197265625  
mean vae loss kl: 551.8104858398438 
Epoch: 150, time elapse for current epoch: 26.310588359832764  
mean gen loss: 5.027338981628418, mean disc loss: 0.8693559169769287, mean vae loss: 1395.6068115234375  
mean vae loss kl: 546.4365234375 
Epoch: 151, time elapse for current epoch: 26.39816403388977  
mean gen loss: 5.123843669891357, mean disc loss: 0.8056297898292542, mean vae loss: 1392.6529541015625  
mean vae loss kl: 540.8560180664062 
Epoch: 152, time elapse for current epoch: 26.356127738952637  
mean gen loss: 4.991689205169678, mean disc loss: 0.8591183423995972, mean vae loss: 1382.5206298828125  
mean vae loss kl: 540.833251953125 
Epoch: 153, time elapse for current epoch: 26.389155626296997  
mean gen loss: 4.919660568237305, mean disc loss: 0.8925392627716064, mean vae loss: 1382.5557861328125  
mean vae loss kl: 546.7611083984375 
Epoch: 154, time elapse for current epoch: 26.308586597442627  
mean gen loss: 5.027750492095947, mean disc loss: 0.8778592348098755, mean vae loss: 1422.0810546875  
mean vae loss kl: 554.0423583984375 
Epoch: 155, time elapse for current epoch: 26.358129739761353  
mean gen loss: 5.203463554382324, mean disc loss: 0.828058660030365, mean vae loss: 1426.8433837890625  
mean vae loss kl: 552.1178588867188 
Epoch: 156, time elapse for current epoch: 26.291572332382202  
mean gen loss: 5.2216644287109375, mean disc loss: 0.8348687887191772, mean vae loss: 1429.8563232421875  
mean vae loss kl: 552.9688110351562 
Epoch: 157, time elapse for current epoch: 26.406670808792114  
mean gen loss: 5.059871673583984, mean disc loss: 0.8492201566696167, mean vae loss: 1427.00634765625  
mean vae loss kl: 553.5455322265625 
Epoch: 158, time elapse for current epoch: 26.75146722793579  
mean gen loss: 5.148910999298096, mean disc loss: 0.8331095576286316, mean vae loss: 1435.2928466796875  
mean vae loss kl: 559.5999145507812 
Epoch: 159, time elapse for current epoch: 26.67890477180481  
mean gen loss: 5.055087089538574, mean disc loss: 0.8867079615592957, mean vae loss: 1439.6650390625  
mean vae loss kl: 553.0181274414062 
Epoch: 160, time elapse for current epoch: 26.407171726226807  
mean gen loss: 5.050314903259277, mean disc loss: 0.8556175231933594, mean vae loss: 1418.87548828125  
mean vae loss kl: 544.5647583007812 
Epoch: 161, time elapse for current epoch: 26.556299686431885  
mean gen loss: 4.965375900268555, mean disc loss: 0.8559618592262268, mean vae loss: 1404.758056640625  
mean vae loss kl: 547.0259399414062 
Epoch: 162, time elapse for current epoch: 26.48573875427246  
mean gen loss: 5.072874069213867, mean disc loss: 0.8230206966400146, mean vae loss: 1408.4097900390625  
mean vae loss kl: 545.2494506835938 
Epoch: 163, time elapse for current epoch: 26.403668642044067  
mean gen loss: 5.112672328948975, mean disc loss: 0.8246868252754211, mean vae loss: 1407.597900390625  
mean vae loss kl: 553.5780639648438 
Epoch: 164, time elapse for current epoch: 26.26054549217224  
mean gen loss: 5.2445068359375, mean disc loss: 0.8092465400695801, mean vae loss: 1411.3974609375  
mean vae loss kl: 550.0054931640625 
Epoch: 165, time elapse for current epoch: 26.521770238876343  
mean gen loss: 5.180395603179932, mean disc loss: 0.830997109413147, mean vae loss: 1413.5711669921875  
mean vae loss kl: 555.9171142578125 
Epoch: 166, time elapse for current epoch: 26.47022557258606  
mean gen loss: 5.091375827789307, mean disc loss: 0.8427775502204895, mean vae loss: 1393.9517822265625  
mean vae loss kl: 553.3212890625 
Epoch: 167, time elapse for current epoch: 26.370140314102173  
mean gen loss: 5.138157844543457, mean disc loss: 0.8220893740653992, mean vae loss: 1403.357421875  
mean vae loss kl: 557.590576171875 
Epoch: 168, time elapse for current epoch: 26.481735467910767  
mean gen loss: 5.293605327606201, mean disc loss: 0.7938762903213501, mean vae loss: 1419.1107177734375  
mean vae loss kl: 562.258056640625 
Epoch: 169, time elapse for current epoch: 26.4527108669281  
mean gen loss: 5.37080192565918, mean disc loss: 0.7687597274780273, mean vae loss: 1414.797119140625  
mean vae loss kl: 565.473876953125 
Epoch: 170, time elapse for current epoch: 26.494746446609497  
mean gen loss: 5.266348838806152, mean disc loss: 0.7965772747993469, mean vae loss: 1417.82763671875  
mean vae loss kl: 563.7772827148438 
Epoch: 171, time elapse for current epoch: 26.283565282821655  
mean gen loss: 5.195724964141846, mean disc loss: 0.837802529335022, mean vae loss: 1421.1800537109375  
mean vae loss kl: 568.2250366210938 
Epoch: 172, time elapse for current epoch: 26.600337266921997  
mean gen loss: 5.1458539962768555, mean disc loss: 0.8323358297348022, mean vae loss: 1417.112548828125  
mean vae loss kl: 556.9715576171875 
Epoch: 173, time elapse for current epoch: 26.37564468383789  
mean gen loss: 5.17797327041626, mean disc loss: 0.8521764874458313, mean vae loss: 1417.8734130859375  
mean vae loss kl: 559.0280151367188 
Epoch: 174, time elapse for current epoch: 26.39816403388977  
mean gen loss: 5.332686901092529, mean disc loss: 0.8134524822235107, mean vae loss: 1427.366455078125  
mean vae loss kl: 560.3732299804688 
Epoch: 175, time elapse for current epoch: 26.45621371269226  
mean gen loss: 5.276873588562012, mean disc loss: 0.8015003800392151, mean vae loss: 1434.6416015625  
mean vae loss kl: 560.7833251953125 
Epoch: 176, time elapse for current epoch: 26.358129739761353  
mean gen loss: 5.056867599487305, mean disc loss: 0.8696439266204834, mean vae loss: 1410.0826416015625  
mean vae loss kl: 545.12744140625 
Epoch: 177, time elapse for current epoch: 26.37314248085022  
mean gen loss: 5.150573253631592, mean disc loss: 0.8509889841079712, mean vae loss: 1420.295166015625  
mean vae loss kl: 550.782958984375 
Epoch: 178, time elapse for current epoch: 26.372642278671265  
mean gen loss: 5.264214515686035, mean disc loss: 0.8217814564704895, mean vae loss: 1415.6614990234375  
mean vae loss kl: 560.3028564453125 
Epoch: 179, time elapse for current epoch: 26.354126691818237  
mean gen loss: 5.180898666381836, mean disc loss: 0.8312353491783142, mean vae loss: 1399.96533203125  
mean vae loss kl: 564.9371948242188 
Epoch: 180, time elapse for current epoch: 26.54729199409485  
mean gen loss: 5.1879706382751465, mean disc loss: 0.8525193333625793, mean vae loss: 1424.807861328125  
mean vae loss kl: 554.54638671875 
Epoch: 181, time elapse for current epoch: 26.736454486846924  
mean gen loss: 5.114747047424316, mean disc loss: 0.8646308183670044, mean vae loss: 1420.0625  
mean vae loss kl: 552.9176635742188 
Epoch: 182, time elapse for current epoch: 26.408172845840454  
mean gen loss: 5.07603645324707, mean disc loss: 0.8494317531585693, mean vae loss: 1418.651123046875  
mean vae loss kl: 559.5629272460938 
Epoch: 183, time elapse for current epoch: 26.573314428329468  
mean gen loss: 5.310398578643799, mean disc loss: 0.8068044185638428, mean vae loss: 1442.938232421875  
mean vae loss kl: 555.6058959960938 
Epoch: 184, time elapse for current epoch: 26.430692434310913  
mean gen loss: 5.371795654296875, mean disc loss: 0.8097530007362366, mean vae loss: 1472.5810546875  
mean vae loss kl: 553.3621215820312 
Epoch: 185, time elapse for current epoch: 26.628862142562866  
mean gen loss: 5.554446697235107, mean disc loss: 0.7762439846992493, mean vae loss: 1494.376708984375  
mean vae loss kl: 540.7774047851562 
Epoch: 186, time elapse for current epoch: 26.594332695007324  
mean gen loss: 5.346510410308838, mean disc loss: 0.80336993932724, mean vae loss: 1475.9354248046875  
mean vae loss kl: 552.6836547851562 
Epoch: 187, time elapse for current epoch: 26.392658948898315  
mean gen loss: 5.358335494995117, mean disc loss: 0.7758649587631226, mean vae loss: 1446.654052734375  
mean vae loss kl: 549.1190185546875 
Epoch: 188, time elapse for current epoch: 26.718939304351807  
mean gen loss: 5.2565460205078125, mean disc loss: 0.8194884657859802, mean vae loss: 1468.3583984375  
mean vae loss kl: 544.3228149414062 
Epoch: 189, time elapse for current epoch: 26.39866352081299  
mean gen loss: 5.352353096008301, mean disc loss: 0.8212968707084656, mean vae loss: 1465.7635498046875  
mean vae loss kl: 544.4684448242188 
Epoch: 190, time elapse for current epoch: 26.383150815963745  
mean gen loss: 5.296700477600098, mean disc loss: 0.8442402482032776, mean vae loss: 1469.6053466796875  
mean vae loss kl: 543.6771240234375 
Epoch: 191, time elapse for current epoch: 26.35512638092041  
mean gen loss: 5.1703948974609375, mean disc loss: 0.8362124562263489, mean vae loss: 1451.3297119140625  
mean vae loss kl: 550.0620727539062 
Epoch: 192, time elapse for current epoch: 26.289571285247803  
mean gen loss: 5.247471332550049, mean disc loss: 0.8261059522628784, mean vae loss: 1436.7916259765625  
mean vae loss kl: 555.7382202148438 
Epoch: 193, time elapse for current epoch: 26.409673929214478  
mean gen loss: 5.23541259765625, mean disc loss: 0.8101726174354553, mean vae loss: 1423.6041259765625  
mean vae loss kl: 558.6839599609375 
Epoch: 194, time elapse for current epoch: 26.288569688796997  
mean gen loss: 5.197571754455566, mean disc loss: 0.8159658312797546, mean vae loss: 1431.2552490234375  
mean vae loss kl: 561.3832397460938 
Epoch: 195, time elapse for current epoch: 26.478232622146606  
mean gen loss: 5.228291034698486, mean disc loss: 0.8258913159370422, mean vae loss: 1440.1815185546875  
mean vae loss kl: 556.0880126953125 
Epoch: 196, time elapse for current epoch: 26.34812068939209  
mean gen loss: 5.198305606842041, mean disc loss: 0.835244357585907, mean vae loss: 1430.699462890625  
mean vae loss kl: 559.3985595703125 
Epoch: 197, time elapse for current epoch: 26.43119239807129  
mean gen loss: 5.246256351470947, mean disc loss: 0.8127243518829346, mean vae loss: 1426.759521484375  
mean vae loss kl: 551.4895629882812 
Epoch: 198, time elapse for current epoch: 26.325601816177368  
mean gen loss: 5.401454925537109, mean disc loss: 0.7962720990180969, mean vae loss: 1442.056396484375  
mean vae loss kl: 555.6246948242188 
Epoch: 199, time elapse for current epoch: 26.441200733184814  
mean gen loss: 5.279588222503662, mean disc loss: 0.8228045701980591, mean vae loss: 1431.686279296875  
mean vae loss kl: 559.6083374023438 
Epoch: 200, time elapse for current epoch: 26.333609104156494  
mean gen loss: 5.343276023864746, mean disc loss: 0.776122510433197, mean vae loss: 1412.0059814453125  
mean vae loss kl: 564.6546020507812 


traning finished at: 2022-08-22 02:17:28.943063
--------------------------------------------------------------------------- 

overall training time: 1.0 h 27.0 min 58.58893656730652 s  


==> pic/Beta Test/beta = 30/Summary_32_z5_b30.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000001A58F151FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000001A65654D9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 30.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-23 15:45:00.442106
Epoch: 1, time elapse for current epoch: 30.91004490852356  
mean gen loss: 4.009794235229492, mean disc loss: 0.9007720947265625, mean vae loss: 709.7608642578125  
mean vae loss kl: 18.810409545898438 
Epoch: 2, time elapse for current epoch: 25.646524667739868  
mean gen loss: 2.789797306060791, mean disc loss: 1.5574934482574463, mean vae loss: 853.703125  
mean vae loss kl: 42.72182083129883 
Epoch: 3, time elapse for current epoch: 25.614497423171997  
mean gen loss: 2.750304937362671, mean disc loss: 1.6075243949890137, mean vae loss: 1329.7607421875  
mean vae loss kl: 110.80406951904297 
Epoch: 4, time elapse for current epoch: 25.728094339370728  
mean gen loss: 2.7941503524780273, mean disc loss: 1.5785876512527466, mean vae loss: 1707.596435546875  
mean vae loss kl: 168.94100952148438 
Epoch: 5, time elapse for current epoch: 25.785142421722412  
mean gen loss: 2.8380825519561768, mean disc loss: 1.553101658821106, mean vae loss: 1944.719970703125  
mean vae loss kl: 206.08364868164062 
Epoch: 6, time elapse for current epoch: 25.620502471923828  
mean gen loss: 2.890784740447998, mean disc loss: 1.5357630252838135, mean vae loss: 2083.413818359375  
mean vae loss kl: 225.3631134033203 
Epoch: 7, time elapse for current epoch: 25.634514331817627  
mean gen loss: 2.9239909648895264, mean disc loss: 1.5243897438049316, mean vae loss: 2166.427734375  
mean vae loss kl: 234.8046875 
Epoch: 8, time elapse for current epoch: 25.60248637199402  
mean gen loss: 2.966573715209961, mean disc loss: 1.5078980922698975, mean vae loss: 2223.924072265625  
mean vae loss kl: 229.0536651611328 
Epoch: 9, time elapse for current epoch: 25.71758484840393  
mean gen loss: 2.9837868213653564, mean disc loss: 1.5092536211013794, mean vae loss: 2260.80224609375  
mean vae loss kl: 229.10516357421875 
Epoch: 10, time elapse for current epoch: 25.604488849639893  
mean gen loss: 3.0006778240203857, mean disc loss: 1.5019338130950928, mean vae loss: 2287.2841796875  
mean vae loss kl: 233.3090057373047 
Epoch: 11, time elapse for current epoch: 25.75111413002014  
mean gen loss: 3.013148069381714, mean disc loss: 1.4871420860290527, mean vae loss: 2312.703369140625  
mean vae loss kl: 238.38351440429688 
Epoch: 12, time elapse for current epoch: 25.65002751350403  
mean gen loss: 3.035714864730835, mean disc loss: 1.4875489473342896, mean vae loss: 2332.6435546875  
mean vae loss kl: 237.0191650390625 
Epoch: 13, time elapse for current epoch: 25.634014129638672  
mean gen loss: 3.0674166679382324, mean disc loss: 1.4737721681594849, mean vae loss: 2360.03857421875  
mean vae loss kl: 243.12936401367188 
Epoch: 14, time elapse for current epoch: 25.634015321731567  
mean gen loss: 3.0856056213378906, mean disc loss: 1.4670147895812988, mean vae loss: 2367.194580078125  
mean vae loss kl: 248.16390991210938 
Epoch: 15, time elapse for current epoch: 25.628509521484375  
mean gen loss: 3.0793797969818115, mean disc loss: 1.4745553731918335, mean vae loss: 2385.56591796875  
mean vae loss kl: 244.56829833984375 
Epoch: 16, time elapse for current epoch: 25.721088647842407  
mean gen loss: 3.0927741527557373, mean disc loss: 1.463662028312683, mean vae loss: 2396.3203125  
mean vae loss kl: 245.1969451904297 
Epoch: 17, time elapse for current epoch: 25.66203784942627  
mean gen loss: 3.1307075023651123, mean disc loss: 1.4486076831817627, mean vae loss: 2393.20166015625  
mean vae loss kl: 244.60787963867188 
Epoch: 18, time elapse for current epoch: 25.711080312728882  
mean gen loss: 3.146317720413208, mean disc loss: 1.4507023096084595, mean vae loss: 2394.845947265625  
mean vae loss kl: 244.26231384277344 
Epoch: 19, time elapse for current epoch: 25.72959566116333  
mean gen loss: 3.181539535522461, mean disc loss: 1.4252957105636597, mean vae loss: 2411.423828125  
mean vae loss kl: 245.96446228027344 
Epoch: 20, time elapse for current epoch: 25.675548791885376  
mean gen loss: 3.186692237854004, mean disc loss: 1.4168611764907837, mean vae loss: 2413.250732421875  
mean vae loss kl: 249.85650634765625 
Epoch: 21, time elapse for current epoch: 25.70607566833496  
mean gen loss: 3.2157742977142334, mean disc loss: 1.414351224899292, mean vae loss: 2426.9453125  
mean vae loss kl: 252.08201599121094 
Epoch: 22, time elapse for current epoch: 25.704074382781982  
mean gen loss: 3.2268948554992676, mean disc loss: 1.4001129865646362, mean vae loss: 2422.409912109375  
mean vae loss kl: 247.08511352539062 
Epoch: 23, time elapse for current epoch: 25.687560081481934  
mean gen loss: 3.238126516342163, mean disc loss: 1.400941252708435, mean vae loss: 2433.109130859375  
mean vae loss kl: 246.86216735839844 
Epoch: 24, time elapse for current epoch: 25.64952802658081  
mean gen loss: 3.2498996257781982, mean disc loss: 1.3881590366363525, mean vae loss: 2432.086669921875  
mean vae loss kl: 246.5334014892578 
Epoch: 25, time elapse for current epoch: 25.763124704360962  
mean gen loss: 3.2615292072296143, mean disc loss: 1.3852239847183228, mean vae loss: 2455.228515625  
mean vae loss kl: 255.4915771484375 
Epoch: 26, time elapse for current epoch: 25.707075595855713  
mean gen loss: 3.285475015640259, mean disc loss: 1.375851035118103, mean vae loss: 2448.237548828125  
mean vae loss kl: 253.28707885742188 
Epoch: 27, time elapse for current epoch: 25.722090244293213  
mean gen loss: 3.3156161308288574, mean disc loss: 1.351022481918335, mean vae loss: 2445.755126953125  
mean vae loss kl: 250.43055725097656 
Epoch: 28, time elapse for current epoch: 25.70707631111145  
mean gen loss: 3.334538221359253, mean disc loss: 1.3468856811523438, mean vae loss: 2452.1201171875  
mean vae loss kl: 255.26268005371094 
Epoch: 29, time elapse for current epoch: 25.668542623519897  
mean gen loss: 3.3593051433563232, mean disc loss: 1.3447542190551758, mean vae loss: 2465.708740234375  
mean vae loss kl: 253.51962280273438 
Epoch: 30, time elapse for current epoch: 25.72359037399292  
mean gen loss: 3.4021880626678467, mean disc loss: 1.310176968574524, mean vae loss: 2453.72265625  
mean vae loss kl: 248.72164916992188 
Epoch: 31, time elapse for current epoch: 25.654531478881836  
mean gen loss: 3.408609628677368, mean disc loss: 1.3176259994506836, mean vae loss: 2460.880859375  
mean vae loss kl: 251.16795349121094 
Epoch: 32, time elapse for current epoch: 25.81366777420044  
mean gen loss: 3.4268743991851807, mean disc loss: 1.309270977973938, mean vae loss: 2463.648193359375  
mean vae loss kl: 250.9183349609375 
Epoch: 33, time elapse for current epoch: 25.691564321517944  
mean gen loss: 3.452958583831787, mean disc loss: 1.3090922832489014, mean vae loss: 2478.0810546875  
mean vae loss kl: 259.0445556640625 
Epoch: 34, time elapse for current epoch: 25.775134563446045  
mean gen loss: 3.479060649871826, mean disc loss: 1.2916957139968872, mean vae loss: 2460.732421875  
mean vae loss kl: 247.2053985595703 
Epoch: 35, time elapse for current epoch: 25.614997148513794  
mean gen loss: 3.47851300239563, mean disc loss: 1.2946103811264038, mean vae loss: 2463.7724609375  
mean vae loss kl: 246.36883544921875 
Epoch: 36, time elapse for current epoch: 25.655032873153687  
mean gen loss: 3.4625566005706787, mean disc loss: 1.3022575378417969, mean vae loss: 2468.918212890625  
mean vae loss kl: 248.77243041992188 
Epoch: 37, time elapse for current epoch: 25.695066928863525  
mean gen loss: 3.4954514503479004, mean disc loss: 1.3009529113769531, mean vae loss: 2479.40869140625  
mean vae loss kl: 254.94456481933594 
Epoch: 38, time elapse for current epoch: 25.675048828125  
mean gen loss: 3.4923691749572754, mean disc loss: 1.2889845371246338, mean vae loss: 2477.641357421875  
mean vae loss kl: 256.3175964355469 
Epoch: 39, time elapse for current epoch: 25.637516498565674  
mean gen loss: 3.560901641845703, mean disc loss: 1.2619459629058838, mean vae loss: 2479.8720703125  
mean vae loss kl: 256.1286926269531 
Epoch: 40, time elapse for current epoch: 25.7005717754364  
mean gen loss: 3.5297341346740723, mean disc loss: 1.2720526456832886, mean vae loss: 2480.365966796875  
mean vae loss kl: 261.1122131347656 
Epoch: 41, time elapse for current epoch: 25.734100818634033  
mean gen loss: 3.513127565383911, mean disc loss: 1.2827175855636597, mean vae loss: 2477.531005859375  
mean vae loss kl: 259.67388916015625 
Epoch: 42, time elapse for current epoch: 25.675549745559692  
mean gen loss: 3.511106014251709, mean disc loss: 1.283558964729309, mean vae loss: 2475.514404296875  
mean vae loss kl: 252.86990356445312 
Epoch: 43, time elapse for current epoch: 25.731096029281616  
mean gen loss: 3.591367721557617, mean disc loss: 1.268547534942627, mean vae loss: 2492.25537109375  
mean vae loss kl: 253.05006408691406 
Epoch: 44, time elapse for current epoch: 25.704574584960938  
mean gen loss: 3.5671069622039795, mean disc loss: 1.270506739616394, mean vae loss: 2483.41259765625  
mean vae loss kl: 258.5328369140625 
Epoch: 45, time elapse for current epoch: 25.672546863555908  
mean gen loss: 3.5789835453033447, mean disc loss: 1.2688125371932983, mean vae loss: 2492.177490234375  
mean vae loss kl: 263.8346252441406 
Epoch: 46, time elapse for current epoch: 25.694064617156982  
mean gen loss: 3.623525619506836, mean disc loss: 1.2522395849227905, mean vae loss: 2497.438232421875  
mean vae loss kl: 262.80755615234375 
Epoch: 47, time elapse for current epoch: 25.642521619796753  
mean gen loss: 3.647909641265869, mean disc loss: 1.2373123168945312, mean vae loss: 2494.01708984375  
mean vae loss kl: 263.2078552246094 
Epoch: 48, time elapse for current epoch: 25.605990171432495  
mean gen loss: 3.6105830669403076, mean disc loss: 1.2538368701934814, mean vae loss: 2481.844482421875  
mean vae loss kl: 257.7260437011719 
Epoch: 49, time elapse for current epoch: 25.66554069519043  
mean gen loss: 3.6392176151275635, mean disc loss: 1.2416183948516846, mean vae loss: 2482.591796875  
mean vae loss kl: 256.9228820800781 
Epoch: 50, time elapse for current epoch: 25.729096174240112  
mean gen loss: 3.6601510047912598, mean disc loss: 1.2338461875915527, mean vae loss: 2487.337890625  
mean vae loss kl: 253.3338623046875 
Epoch: 51, time elapse for current epoch: 25.649526834487915  
mean gen loss: 3.658834218978882, mean disc loss: 1.2398382425308228, mean vae loss: 2488.270751953125  
mean vae loss kl: 253.2570343017578 
Epoch: 52, time elapse for current epoch: 25.607490301132202  
mean gen loss: 3.7127320766448975, mean disc loss: 1.219683289527893, mean vae loss: 2498.56591796875  
mean vae loss kl: 254.67091369628906 
Epoch: 53, time elapse for current epoch: 25.675050020217896  
mean gen loss: 3.677583694458008, mean disc loss: 1.2383323907852173, mean vae loss: 2509.16943359375  
mean vae loss kl: 257.2381286621094 
Epoch: 54, time elapse for current epoch: 25.60749077796936  
mean gen loss: 3.6582980155944824, mean disc loss: 1.2412402629852295, mean vae loss: 2488.06884765625  
mean vae loss kl: 253.32266235351562 
Epoch: 55, time elapse for current epoch: 25.653029918670654  
mean gen loss: 3.6964874267578125, mean disc loss: 1.2257524728775024, mean vae loss: 2493.886474609375  
mean vae loss kl: 262.2554626464844 
Epoch: 56, time elapse for current epoch: 25.724591493606567  
mean gen loss: 3.6796956062316895, mean disc loss: 1.2271850109100342, mean vae loss: 2504.0458984375  
mean vae loss kl: 259.1841735839844 
Epoch: 57, time elapse for current epoch: 25.68355703353882  
mean gen loss: 3.738020658493042, mean disc loss: 1.2045705318450928, mean vae loss: 2491.48388671875  
mean vae loss kl: 256.39422607421875 
Epoch: 58, time elapse for current epoch: 25.747111320495605  
mean gen loss: 3.767444372177124, mean disc loss: 1.1979643106460571, mean vae loss: 2508.630126953125  
mean vae loss kl: 251.24249267578125 
Epoch: 59, time elapse for current epoch: 25.66804313659668  
mean gen loss: 3.7464160919189453, mean disc loss: 1.209415078163147, mean vae loss: 2499.171630859375  
mean vae loss kl: 249.24734497070312 
Epoch: 60, time elapse for current epoch: 25.732597827911377  
mean gen loss: 3.8079538345336914, mean disc loss: 1.1788055896759033, mean vae loss: 2515.248779296875  
mean vae loss kl: 251.45468139648438 
Epoch: 61, time elapse for current epoch: 25.631510972976685  
mean gen loss: 3.816460132598877, mean disc loss: 1.1785166263580322, mean vae loss: 2500.079833984375  
mean vae loss kl: 261.5491943359375 
Epoch: 62, time elapse for current epoch: 25.729095458984375  
mean gen loss: 3.873161792755127, mean disc loss: 1.1542690992355347, mean vae loss: 2509.345703125  
mean vae loss kl: 265.7212219238281 
Epoch: 63, time elapse for current epoch: 25.66503930091858  
mean gen loss: 3.837991714477539, mean disc loss: 1.1779402494430542, mean vae loss: 2505.807373046875  
mean vae loss kl: 265.1116943359375 
Epoch: 64, time elapse for current epoch: 25.7371027469635  
mean gen loss: 3.8165783882141113, mean disc loss: 1.203622817993164, mean vae loss: 2514.306640625  
mean vae loss kl: 258.5486145019531 
Epoch: 65, time elapse for current epoch: 25.636016130447388  
mean gen loss: 3.7992241382598877, mean disc loss: 1.1893892288208008, mean vae loss: 2512.7568359375  
mean vae loss kl: 263.50177001953125 
Epoch: 66, time elapse for current epoch: 25.671045780181885  
mean gen loss: 3.789210319519043, mean disc loss: 1.1869765520095825, mean vae loss: 2506.751220703125  
mean vae loss kl: 265.8483581542969 
Epoch: 67, time elapse for current epoch: 25.59447979927063  
mean gen loss: 3.797481060028076, mean disc loss: 1.1845593452453613, mean vae loss: 2502.359130859375  
mean vae loss kl: 266.246826171875 
Epoch: 68, time elapse for current epoch: 25.703073740005493  
mean gen loss: 3.8381431102752686, mean disc loss: 1.1784791946411133, mean vae loss: 2521.5751953125  
mean vae loss kl: 274.37762451171875 
Epoch: 69, time elapse for current epoch: 25.646023988723755  
mean gen loss: 3.8115234375, mean disc loss: 1.1896097660064697, mean vae loss: 2514.56689453125  
mean vae loss kl: 267.78778076171875 
Epoch: 70, time elapse for current epoch: 25.750614166259766  
mean gen loss: 3.8022067546844482, mean disc loss: 1.1923105716705322, mean vae loss: 2521.19140625  
mean vae loss kl: 265.3119201660156 
Epoch: 71, time elapse for current epoch: 25.874221086502075  
mean gen loss: 3.8869760036468506, mean disc loss: 1.157629132270813, mean vae loss: 2511.387451171875  
mean vae loss kl: 262.62213134765625 
Epoch: 72, time elapse for current epoch: 25.741106748580933  
mean gen loss: 3.878894329071045, mean disc loss: 1.1523650884628296, mean vae loss: 2508.9169921875  
mean vae loss kl: 255.41632080078125 
Epoch: 73, time elapse for current epoch: 25.655030965805054  
mean gen loss: 3.8437209129333496, mean disc loss: 1.2036526203155518, mean vae loss: 2518.316650390625  
mean vae loss kl: 259.7598571777344 
Epoch: 74, time elapse for current epoch: 25.65903615951538  
mean gen loss: 3.8962788581848145, mean disc loss: 1.155600666999817, mean vae loss: 2521.3994140625  
mean vae loss kl: 264.45672607421875 
Epoch: 75, time elapse for current epoch: 25.72208881378174  
mean gen loss: 3.930436134338379, mean disc loss: 1.1407450437545776, mean vae loss: 2508.093017578125  
mean vae loss kl: 265.359130859375 
Epoch: 76, time elapse for current epoch: 25.719586849212646  
mean gen loss: 3.897947072982788, mean disc loss: 1.1521658897399902, mean vae loss: 2517.077880859375  
mean vae loss kl: 259.27850341796875 
Epoch: 77, time elapse for current epoch: 25.63051199913025  
mean gen loss: 3.880826473236084, mean disc loss: 1.1656944751739502, mean vae loss: 2505.360595703125  
mean vae loss kl: 260.935302734375 
Epoch: 78, time elapse for current epoch: 25.649025917053223  
mean gen loss: 3.8642101287841797, mean disc loss: 1.1677968502044678, mean vae loss: 2523.028564453125  
mean vae loss kl: 266.4879150390625 
Epoch: 79, time elapse for current epoch: 25.678050994873047  
mean gen loss: 3.8685991764068604, mean disc loss: 1.1645845174789429, mean vae loss: 2509.052490234375  
mean vae loss kl: 271.66363525390625 
Epoch: 80, time elapse for current epoch: 25.719588041305542  
mean gen loss: 3.9519870281219482, mean disc loss: 1.1332708597183228, mean vae loss: 2507.255126953125  
mean vae loss kl: 256.0339050292969 
Epoch: 81, time elapse for current epoch: 25.694066762924194  
mean gen loss: 3.976062536239624, mean disc loss: 1.1558237075805664, mean vae loss: 2528.998046875  
mean vae loss kl: 256.9423522949219 
Epoch: 82, time elapse for current epoch: 25.597983360290527  
mean gen loss: 3.9249327182769775, mean disc loss: 1.1608151197433472, mean vae loss: 2517.428955078125  
mean vae loss kl: 265.7682189941406 
Epoch: 83, time elapse for current epoch: 25.623504638671875  
mean gen loss: 3.934149742126465, mean disc loss: 1.1622250080108643, mean vae loss: 2513.781494140625  
mean vae loss kl: 263.7691955566406 
Epoch: 84, time elapse for current epoch: 25.91825795173645  
mean gen loss: 3.9124534130096436, mean disc loss: 1.177166223526001, mean vae loss: 2513.867431640625  
mean vae loss kl: 265.34503173828125 
Epoch: 85, time elapse for current epoch: 25.63801646232605  
mean gen loss: 3.95176362991333, mean disc loss: 1.153944492340088, mean vae loss: 2512.031982421875  
mean vae loss kl: 257.0575866699219 
Epoch: 86, time elapse for current epoch: 25.673547744750977  
mean gen loss: 3.9439687728881836, mean disc loss: 1.1603851318359375, mean vae loss: 2526.4521484375  
mean vae loss kl: 262.5588684082031 
Epoch: 87, time elapse for current epoch: 25.62400531768799  
mean gen loss: 3.9225175380706787, mean disc loss: 1.179128646850586, mean vae loss: 2528.3876953125  
mean vae loss kl: 260.85211181640625 
Epoch: 88, time elapse for current epoch: 25.66704225540161  
mean gen loss: 3.904808759689331, mean disc loss: 1.1575101613998413, mean vae loss: 2520.14501953125  
mean vae loss kl: 264.323974609375 
Epoch: 89, time elapse for current epoch: 25.692063808441162  
mean gen loss: 3.9394283294677734, mean disc loss: 1.150305986404419, mean vae loss: 2508.54150390625  
mean vae loss kl: 263.5994567871094 
Epoch: 90, time elapse for current epoch: 25.724592208862305  
mean gen loss: 3.9156908988952637, mean disc loss: 1.1676641702651978, mean vae loss: 2513.448974609375  
mean vae loss kl: 259.881591796875 
Epoch: 91, time elapse for current epoch: 25.511908531188965  
mean gen loss: 3.9682607650756836, mean disc loss: 1.1347007751464844, mean vae loss: 2511.947998046875  
mean vae loss kl: 256.9549560546875 
Epoch: 92, time elapse for current epoch: 25.66904306411743  
mean gen loss: 3.9673731327056885, mean disc loss: 1.1497753858566284, mean vae loss: 2515.166015625  
mean vae loss kl: 259.6400451660156 
Epoch: 93, time elapse for current epoch: 25.526921272277832  
mean gen loss: 3.9694273471832275, mean disc loss: 1.129987120628357, mean vae loss: 2527.40869140625  
mean vae loss kl: 265.114990234375 
Epoch: 94, time elapse for current epoch: 25.507405281066895  
mean gen loss: 3.9990687370300293, mean disc loss: 1.1446080207824707, mean vae loss: 2519.236083984375  
mean vae loss kl: 260.21759033203125 
Epoch: 95, time elapse for current epoch: 25.646023988723755  
mean gen loss: 3.969911575317383, mean disc loss: 1.1436359882354736, mean vae loss: 2530.803466796875  
mean vae loss kl: 266.27679443359375 
Epoch: 96, time elapse for current epoch: 25.60298752784729  
mean gen loss: 4.024479389190674, mean disc loss: 1.1122993230819702, mean vae loss: 2514.06982421875  
mean vae loss kl: 267.36669921875 
Epoch: 97, time elapse for current epoch: 25.562953233718872  
mean gen loss: 3.9504828453063965, mean disc loss: 1.1607774496078491, mean vae loss: 2528.957275390625  
mean vae loss kl: 263.520263671875 
Epoch: 98, time elapse for current epoch: 25.473376274108887  
mean gen loss: 4.010133743286133, mean disc loss: 1.1347023248672485, mean vae loss: 2525.636962890625  
mean vae loss kl: 267.89544677734375 
Epoch: 99, time elapse for current epoch: 25.578465223312378  
mean gen loss: 4.0435991287231445, mean disc loss: 1.1188222169876099, mean vae loss: 2530.213623046875  
mean vae loss kl: 260.0368957519531 
Epoch: 100, time elapse for current epoch: 25.453858852386475  
mean gen loss: 4.041322708129883, mean disc loss: 1.1177408695220947, mean vae loss: 2514.45458984375  
mean vae loss kl: 257.3029479980469 
Epoch: 101, time elapse for current epoch: 25.613996028900146  
mean gen loss: 4.0703582763671875, mean disc loss: 1.1325044631958008, mean vae loss: 2526.505859375  
mean vae loss kl: 261.2043762207031 
Epoch: 102, time elapse for current epoch: 25.501400470733643  
mean gen loss: 4.066597938537598, mean disc loss: 1.1186355352401733, mean vae loss: 2524.8662109375  
mean vae loss kl: 255.98019409179688 
Epoch: 103, time elapse for current epoch: 25.45335817337036  
mean gen loss: 4.008989334106445, mean disc loss: 1.144156813621521, mean vae loss: 2509.271484375  
mean vae loss kl: 249.58578491210938 
Epoch: 104, time elapse for current epoch: 25.489389657974243  
mean gen loss: 4.119739055633545, mean disc loss: 1.0975415706634521, mean vae loss: 2527.240234375  
mean vae loss kl: 263.9029235839844 
Epoch: 105, time elapse for current epoch: 25.593979597091675  
mean gen loss: 4.12158727645874, mean disc loss: 1.1082887649536133, mean vae loss: 2527.080078125  
mean vae loss kl: 267.10101318359375 
Epoch: 106, time elapse for current epoch: 25.576464653015137  
mean gen loss: 4.138876438140869, mean disc loss: 1.092880368232727, mean vae loss: 2519.27734375  
mean vae loss kl: 257.7251892089844 
Epoch: 107, time elapse for current epoch: 25.526421785354614  
mean gen loss: 4.079318046569824, mean disc loss: 1.1164817810058594, mean vae loss: 2524.67529296875  
mean vae loss kl: 261.28643798828125 
Epoch: 108, time elapse for current epoch: 25.551443338394165  
mean gen loss: 4.092475414276123, mean disc loss: 1.1039245128631592, mean vae loss: 2516.97119140625  
mean vae loss kl: 255.0361328125 
Epoch: 109, time elapse for current epoch: 25.542936086654663  
mean gen loss: 4.090022563934326, mean disc loss: 1.1099823713302612, mean vae loss: 2526.031005859375  
mean vae loss kl: 262.48223876953125 
Epoch: 110, time elapse for current epoch: 25.582969903945923  
mean gen loss: 4.128059387207031, mean disc loss: 1.0832288265228271, mean vae loss: 2527.739013671875  
mean vae loss kl: 257.6543884277344 
Epoch: 111, time elapse for current epoch: 25.588474988937378  
mean gen loss: 4.095552921295166, mean disc loss: 1.1193255186080933, mean vae loss: 2521.813720703125  
mean vae loss kl: 253.01492309570312 
Epoch: 112, time elapse for current epoch: 25.51541256904602  
mean gen loss: 4.119746685028076, mean disc loss: 1.108903169631958, mean vae loss: 2532.609375  
mean vae loss kl: 251.65676879882812 
Epoch: 113, time elapse for current epoch: 25.562952280044556  
mean gen loss: 4.075403213500977, mean disc loss: 1.123100757598877, mean vae loss: 2546.697265625  
mean vae loss kl: 259.3336181640625 
Epoch: 114, time elapse for current epoch: 25.51040768623352  
mean gen loss: 4.109018325805664, mean disc loss: 1.1074929237365723, mean vae loss: 2509.695556640625  
mean vae loss kl: 252.21768188476562 
Epoch: 115, time elapse for current epoch: 25.67555046081543  
mean gen loss: 4.0815043449401855, mean disc loss: 1.1206825971603394, mean vae loss: 2522.658203125  
mean vae loss kl: 252.3343048095703 
Epoch: 116, time elapse for current epoch: 25.53142547607422  
mean gen loss: 4.115783214569092, mean disc loss: 1.1156433820724487, mean vae loss: 2527.26171875  
mean vae loss kl: 246.8912353515625 
Epoch: 117, time elapse for current epoch: 25.540433406829834  
mean gen loss: 4.186967372894287, mean disc loss: 1.0943368673324585, mean vae loss: 2531.702392578125  
mean vae loss kl: 255.19351196289062 
Epoch: 118, time elapse for current epoch: 25.522918939590454  
mean gen loss: 4.169986724853516, mean disc loss: 1.0887229442596436, mean vae loss: 2518.54296875  
mean vae loss kl: 255.2029571533203 
Epoch: 119, time elapse for current epoch: 25.621503114700317  
mean gen loss: 4.080610752105713, mean disc loss: 1.1180845499038696, mean vae loss: 2525.1552734375  
mean vae loss kl: 259.6410217285156 
Epoch: 120, time elapse for current epoch: 25.523919582366943  
mean gen loss: 4.21865701675415, mean disc loss: 1.071198582649231, mean vae loss: 2544.33544921875  
mean vae loss kl: 256.7195129394531 
Epoch: 121, time elapse for current epoch: 25.630512237548828  
mean gen loss: 4.153426170349121, mean disc loss: 1.1190906763076782, mean vae loss: 2519.559814453125  
mean vae loss kl: 245.97752380371094 
Epoch: 122, time elapse for current epoch: 25.65052843093872  
mean gen loss: 4.102080345153809, mean disc loss: 1.1440714597702026, mean vae loss: 2521.378662109375  
mean vae loss kl: 257.8328552246094 
Epoch: 123, time elapse for current epoch: 25.662038326263428  
mean gen loss: 4.219344615936279, mean disc loss: 1.0852909088134766, mean vae loss: 2529.784423828125  
mean vae loss kl: 256.7049255371094 
Epoch: 124, time elapse for current epoch: 25.56745743751526  
mean gen loss: 4.196253776550293, mean disc loss: 1.090136170387268, mean vae loss: 2541.0224609375  
mean vae loss kl: 258.2373352050781 
Epoch: 125, time elapse for current epoch: 25.624005556106567  
mean gen loss: 4.144959449768066, mean disc loss: 1.1157722473144531, mean vae loss: 2527.41064453125  
mean vae loss kl: 254.47767639160156 
Epoch: 126, time elapse for current epoch: 25.706075429916382  
mean gen loss: 4.192793846130371, mean disc loss: 1.099666953086853, mean vae loss: 2538.921142578125  
mean vae loss kl: 260.7986145019531 
Epoch: 127, time elapse for current epoch: 25.640519857406616  
mean gen loss: 4.193495273590088, mean disc loss: 1.1155643463134766, mean vae loss: 2553.870849609375  
mean vae loss kl: 259.6322021484375 
Epoch: 128, time elapse for current epoch: 25.5999858379364  
mean gen loss: 4.241750717163086, mean disc loss: 1.07583749294281, mean vae loss: 2525.08935546875  
mean vae loss kl: 254.6182861328125 
Epoch: 129, time elapse for current epoch: 25.462867498397827  
mean gen loss: 4.183321475982666, mean disc loss: 1.0922393798828125, mean vae loss: 2535.019775390625  
mean vae loss kl: 250.95785522460938 
Epoch: 130, time elapse for current epoch: 25.66704225540161  
mean gen loss: 4.190846920013428, mean disc loss: 1.090309739112854, mean vae loss: 2531.94677734375  
mean vae loss kl: 264.23016357421875 
Epoch: 131, time elapse for current epoch: 25.585973501205444  
mean gen loss: 4.190161228179932, mean disc loss: 1.1094387769699097, mean vae loss: 2526.61767578125  
mean vae loss kl: 260.7919006347656 
Epoch: 132, time elapse for current epoch: 25.55994987487793  
mean gen loss: 4.220956325531006, mean disc loss: 1.090588092803955, mean vae loss: 2531.66162109375  
mean vae loss kl: 258.6427307128906 
Epoch: 133, time elapse for current epoch: 25.647525548934937  
mean gen loss: 4.130871772766113, mean disc loss: 1.1232922077178955, mean vae loss: 2530.193603515625  
mean vae loss kl: 246.04513549804688 
Epoch: 134, time elapse for current epoch: 25.619001150131226  
mean gen loss: 4.127677917480469, mean disc loss: 1.1385769844055176, mean vae loss: 2533.1171875  
mean vae loss kl: 252.57009887695312 
Epoch: 135, time elapse for current epoch: 25.60398769378662  
mean gen loss: 4.165508270263672, mean disc loss: 1.086087942123413, mean vae loss: 2524.15869140625  
mean vae loss kl: 249.04515075683594 
Epoch: 136, time elapse for current epoch: 25.693064212799072  
mean gen loss: 4.169874668121338, mean disc loss: 1.0865333080291748, mean vae loss: 2520.075439453125  
mean vae loss kl: 254.5361785888672 
Epoch: 137, time elapse for current epoch: 25.655531883239746  
mean gen loss: 4.182237148284912, mean disc loss: 1.1017897129058838, mean vae loss: 2543.216552734375  
mean vae loss kl: 254.72125244140625 
Epoch: 138, time elapse for current epoch: 25.60048508644104  
mean gen loss: 4.20682954788208, mean disc loss: 1.0961047410964966, mean vae loss: 2519.641357421875  
mean vae loss kl: 255.6129150390625 
Epoch: 139, time elapse for current epoch: 25.592979431152344  
mean gen loss: 4.251995086669922, mean disc loss: 1.07728111743927, mean vae loss: 2540.44970703125  
mean vae loss kl: 257.49334716796875 
Epoch: 140, time elapse for current epoch: 25.664039373397827  
mean gen loss: 4.218632221221924, mean disc loss: 1.0960884094238281, mean vae loss: 2541.5810546875  
mean vae loss kl: 261.7338562011719 
Epoch: 141, time elapse for current epoch: 25.607991933822632  
mean gen loss: 4.197197437286377, mean disc loss: 1.0932927131652832, mean vae loss: 2532.253173828125  
mean vae loss kl: 261.1219787597656 
Epoch: 142, time elapse for current epoch: 25.590477228164673  
mean gen loss: 4.1930155754089355, mean disc loss: 1.0997308492660522, mean vae loss: 2522.929443359375  
mean vae loss kl: 257.31805419921875 
Epoch: 143, time elapse for current epoch: 25.6455237865448  
mean gen loss: 4.166817665100098, mean disc loss: 1.1004362106323242, mean vae loss: 2524.591552734375  
mean vae loss kl: 257.1465759277344 
Epoch: 144, time elapse for current epoch: 25.63701605796814  
mean gen loss: 4.204206943511963, mean disc loss: 1.0992484092712402, mean vae loss: 2520.9853515625  
mean vae loss kl: 262.73956298828125 
Epoch: 145, time elapse for current epoch: 25.64202094078064  
mean gen loss: 4.185271739959717, mean disc loss: 1.101479411125183, mean vae loss: 2536.049560546875  
mean vae loss kl: 262.073486328125 
Epoch: 146, time elapse for current epoch: 25.67955207824707  
mean gen loss: 4.344995021820068, mean disc loss: 1.0432590246200562, mean vae loss: 2534.85498046875  
mean vae loss kl: 255.8038330078125 
Epoch: 147, time elapse for current epoch: 25.68806028366089  
mean gen loss: 4.318478584289551, mean disc loss: 1.0563889741897583, mean vae loss: 2532.442626953125  
mean vae loss kl: 260.5956726074219 
Epoch: 148, time elapse for current epoch: 25.60549020767212  
mean gen loss: 4.328710556030273, mean disc loss: 1.0634244680404663, mean vae loss: 2534.491943359375  
mean vae loss kl: 260.81524658203125 
Epoch: 149, time elapse for current epoch: 25.616498231887817  
mean gen loss: 4.376923561096191, mean disc loss: 1.0408704280853271, mean vae loss: 2546.786376953125  
mean vae loss kl: 257.5059814453125 
Epoch: 150, time elapse for current epoch: 25.68405556678772  
mean gen loss: 4.23906946182251, mean disc loss: 1.0794697999954224, mean vae loss: 2535.035888671875  
mean vae loss kl: 259.4040222167969 
Epoch: 151, time elapse for current epoch: 25.616999864578247  
mean gen loss: 4.306238174438477, mean disc loss: 1.0837790966033936, mean vae loss: 2532.02490234375  
mean vae loss kl: 255.17001342773438 
Epoch: 152, time elapse for current epoch: 25.565955638885498  
mean gen loss: 4.307502746582031, mean disc loss: 1.0773752927780151, mean vae loss: 2533.0068359375  
mean vae loss kl: 254.70388793945312 
Epoch: 153, time elapse for current epoch: 25.61099362373352  
mean gen loss: 4.2985453605651855, mean disc loss: 1.0648622512817383, mean vae loss: 2514.7275390625  
mean vae loss kl: 264.5152587890625 
Epoch: 154, time elapse for current epoch: 25.569960117340088  
mean gen loss: 4.31881856918335, mean disc loss: 1.0699102878570557, mean vae loss: 2534.118896484375  
mean vae loss kl: 267.09228515625 
Epoch: 155, time elapse for current epoch: 25.617499589920044  
mean gen loss: 4.29262638092041, mean disc loss: 1.0760087966918945, mean vae loss: 2544.52197265625  
mean vae loss kl: 265.32781982421875 
Epoch: 156, time elapse for current epoch: 25.583470344543457  
mean gen loss: 4.272823333740234, mean disc loss: 1.082875370979309, mean vae loss: 2535.436279296875  
mean vae loss kl: 270.1867370605469 
Epoch: 157, time elapse for current epoch: 25.68705940246582  
mean gen loss: 4.3343505859375, mean disc loss: 1.0524370670318604, mean vae loss: 2547.052978515625  
mean vae loss kl: 261.2772216796875 
Epoch: 158, time elapse for current epoch: 25.56995916366577  
mean gen loss: 4.309876918792725, mean disc loss: 1.0588593482971191, mean vae loss: 2545.700439453125  
mean vae loss kl: 257.83349609375 
Epoch: 159, time elapse for current epoch: 25.687060356140137  
mean gen loss: 4.308740139007568, mean disc loss: 1.0675045251846313, mean vae loss: 2526.831298828125  
mean vae loss kl: 255.50914001464844 
Epoch: 160, time elapse for current epoch: 25.70507550239563  
mean gen loss: 4.317516803741455, mean disc loss: 1.060897946357727, mean vae loss: 2534.201416015625  
mean vae loss kl: 263.19573974609375 
Epoch: 161, time elapse for current epoch: 25.517414093017578  
mean gen loss: 4.345285892486572, mean disc loss: 1.0293488502502441, mean vae loss: 2540.552490234375  
mean vae loss kl: 264.7318420410156 
Epoch: 162, time elapse for current epoch: 25.41682744026184  
mean gen loss: 4.351110935211182, mean disc loss: 1.0444141626358032, mean vae loss: 2548.8798828125  
mean vae loss kl: 265.794677734375 
Epoch: 163, time elapse for current epoch: 25.59247851371765  
mean gen loss: 4.320917129516602, mean disc loss: 1.0593210458755493, mean vae loss: 2552.986083984375  
mean vae loss kl: 256.9479064941406 
Epoch: 164, time elapse for current epoch: 25.460364818572998  
mean gen loss: 4.431715488433838, mean disc loss: 1.0203851461410522, mean vae loss: 2526.80859375  
mean vae loss kl: 251.8048858642578 
Epoch: 165, time elapse for current epoch: 25.53192687034607  
mean gen loss: 4.39744234085083, mean disc loss: 1.0307403802871704, mean vae loss: 2538.5556640625  
mean vae loss kl: 258.0972595214844 
Epoch: 166, time elapse for current epoch: 25.438846588134766  
mean gen loss: 4.399172306060791, mean disc loss: 1.0341308116912842, mean vae loss: 2543.89599609375  
mean vae loss kl: 252.71397399902344 
Epoch: 167, time elapse for current epoch: 25.502901554107666  
mean gen loss: 4.429661273956299, mean disc loss: 1.0358268022537231, mean vae loss: 2526.79443359375  
mean vae loss kl: 249.35943603515625 
Epoch: 168, time elapse for current epoch: 25.466370105743408  
mean gen loss: 4.442287921905518, mean disc loss: 1.040178894996643, mean vae loss: 2540.208740234375  
mean vae loss kl: 243.30221557617188 
Epoch: 169, time elapse for current epoch: 25.411823272705078  
mean gen loss: 4.35166072845459, mean disc loss: 1.0653632879257202, mean vae loss: 2548.8125  
mean vae loss kl: 257.36419677734375 
Epoch: 170, time elapse for current epoch: 25.545437812805176  
mean gen loss: 4.421125411987305, mean disc loss: 1.0300182104110718, mean vae loss: 2563.034423828125  
mean vae loss kl: 264.34454345703125 
Epoch: 171, time elapse for current epoch: 25.64102005958557  
mean gen loss: 4.471697807312012, mean disc loss: 1.0355815887451172, mean vae loss: 2545.11181640625  
mean vae loss kl: 259.6453857421875 
Epoch: 172, time elapse for current epoch: 25.48538613319397  
mean gen loss: 4.478199005126953, mean disc loss: 1.0404868125915527, mean vae loss: 2553.564208984375  
mean vae loss kl: 255.35206604003906 
Epoch: 173, time elapse for current epoch: 25.561951875686646  
mean gen loss: 4.412265777587891, mean disc loss: 1.0338016748428345, mean vae loss: 2551.750732421875  
mean vae loss kl: 259.16729736328125 
Epoch: 174, time elapse for current epoch: 25.43334197998047  
mean gen loss: 4.4044718742370605, mean disc loss: 1.0417897701263428, mean vae loss: 2549.95947265625  
mean vae loss kl: 260.7728271484375 
Epoch: 175, time elapse for current epoch: 25.387802362442017  
mean gen loss: 4.401431083679199, mean disc loss: 1.0441653728485107, mean vae loss: 2544.37158203125  
mean vae loss kl: 260.2723693847656 
Epoch: 176, time elapse for current epoch: 25.451356649398804  
mean gen loss: 4.497382640838623, mean disc loss: 0.9973264336585999, mean vae loss: 2550.746826171875  
mean vae loss kl: 258.58843994140625 
Epoch: 177, time elapse for current epoch: 25.511409044265747  
mean gen loss: 4.519265651702881, mean disc loss: 1.0041855573654175, mean vae loss: 2536.28369140625  
mean vae loss kl: 253.81336975097656 
Epoch: 178, time elapse for current epoch: 25.50840663909912  
mean gen loss: 4.460992336273193, mean disc loss: 1.0255461931228638, mean vae loss: 2553.231689453125  
mean vae loss kl: 265.0189514160156 
Epoch: 179, time elapse for current epoch: 25.420831203460693  
mean gen loss: 4.525268077850342, mean disc loss: 0.9881480932235718, mean vae loss: 2531.6962890625  
mean vae loss kl: 256.9178466796875 
Epoch: 180, time elapse for current epoch: 25.393807649612427  
mean gen loss: 4.583175182342529, mean disc loss: 0.9803666472434998, mean vae loss: 2531.007080078125  
mean vae loss kl: 248.07908630371094 
Epoch: 181, time elapse for current epoch: 25.439847230911255  
mean gen loss: 4.458447456359863, mean disc loss: 1.0357304811477661, mean vae loss: 2535.974853515625  
mean vae loss kl: 251.45248413085938 
Epoch: 182, time elapse for current epoch: 25.563953638076782  
mean gen loss: 4.543416976928711, mean disc loss: 0.9857615232467651, mean vae loss: 2556.581787109375  
mean vae loss kl: 261.0560607910156 
Epoch: 183, time elapse for current epoch: 25.60198736190796  
mean gen loss: 4.523230075836182, mean disc loss: 1.0182673931121826, mean vae loss: 2548.203125  
mean vae loss kl: 257.11480712890625 
Epoch: 184, time elapse for current epoch: 25.46536898612976  
mean gen loss: 4.521294116973877, mean disc loss: 1.0187259912490845, mean vae loss: 2547.677978515625  
mean vae loss kl: 260.1269226074219 
Epoch: 185, time elapse for current epoch: 25.49739694595337  
mean gen loss: 4.497196197509766, mean disc loss: 1.009577751159668, mean vae loss: 2541.099365234375  
mean vae loss kl: 260.5777587890625 
Epoch: 186, time elapse for current epoch: 25.51541233062744  
mean gen loss: 4.454798221588135, mean disc loss: 1.0331380367279053, mean vae loss: 2547.718017578125  
mean vae loss kl: 261.2089538574219 
Epoch: 187, time elapse for current epoch: 25.458863258361816  
mean gen loss: 4.532455921173096, mean disc loss: 1.0032411813735962, mean vae loss: 2559.62109375  
mean vae loss kl: 267.1184997558594 
Epoch: 188, time elapse for current epoch: 25.498897552490234  
mean gen loss: 4.541557312011719, mean disc loss: 0.9912182092666626, mean vae loss: 2550.87060546875  
mean vae loss kl: 263.1284484863281 
Epoch: 189, time elapse for current epoch: 25.401814699172974  
mean gen loss: 4.578299522399902, mean disc loss: 0.9845579862594604, mean vae loss: 2550.774169921875  
mean vae loss kl: 262.82720947265625 
Epoch: 190, time elapse for current epoch: 25.501400232315063  
mean gen loss: 4.607518672943115, mean disc loss: 0.9593968391418457, mean vae loss: 2529.397705078125  
mean vae loss kl: 249.4844970703125 
Epoch: 191, time elapse for current epoch: 25.517413854599  
mean gen loss: 4.636558532714844, mean disc loss: 0.9570879936218262, mean vae loss: 2548.222412109375  
mean vae loss kl: 260.6399841308594 
Epoch: 192, time elapse for current epoch: 25.48438549041748  
mean gen loss: 4.6785197257995605, mean disc loss: 0.9524348974227905, mean vae loss: 2538.6435546875  
mean vae loss kl: 261.1286926269531 
Epoch: 193, time elapse for current epoch: 25.545438528060913  
mean gen loss: 4.723154544830322, mean disc loss: 0.9461464881896973, mean vae loss: 2528.666015625  
mean vae loss kl: 258.78875732421875 
Epoch: 194, time elapse for current epoch: 25.451857566833496  
mean gen loss: 4.737130641937256, mean disc loss: 0.9388659596443176, mean vae loss: 2537.291259765625  
mean vae loss kl: 248.01248168945312 
Epoch: 195, time elapse for current epoch: 25.391305446624756  
mean gen loss: 4.719114780426025, mean disc loss: 0.9743637442588806, mean vae loss: 2537.09130859375  
mean vae loss kl: 254.4658660888672 
Epoch: 196, time elapse for current epoch: 25.469873428344727  
mean gen loss: 4.645359516143799, mean disc loss: 0.9819385409355164, mean vae loss: 2531.781494140625  
mean vae loss kl: 255.8282470703125 
Epoch: 197, time elapse for current epoch: 25.497395992279053  
mean gen loss: 4.509378433227539, mean disc loss: 1.0276826620101929, mean vae loss: 2565.16650390625  
mean vae loss kl: 266.05853271484375 
Epoch: 198, time elapse for current epoch: 25.51040816307068  
mean gen loss: 4.52492618560791, mean disc loss: 1.0291485786437988, mean vae loss: 2542.873291015625  
mean vae loss kl: 260.76434326171875 
Epoch: 199, time elapse for current epoch: 25.501900672912598  
mean gen loss: 4.603361129760742, mean disc loss: 1.0077884197235107, mean vae loss: 2541.89306640625  
mean vae loss kl: 256.8939208984375 
Epoch: 200, time elapse for current epoch: 25.49239206314087  
mean gen loss: 4.509695529937744, mean disc loss: 1.03972327709198, mean vae loss: 2545.858154296875  
mean vae loss kl: 263.2925109863281 


traning finished at: 2022-08-23 17:10:30.086806
--------------------------------------------------------------------------- 

overall training time: 1.0 h 25.0 min 29.644699096679688 s  


==> pic/Beta Test/beta = 5/Summary_32_z5_b5.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000016B5B8F1FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000016BD2D0D9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 5.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-22 02:19:00.862408
Epoch: 1, time elapse for current epoch: 30.11285424232483  
mean gen loss: 3.687715530395508, mean disc loss: 0.9977357387542725, mean vae loss: 609.025146484375  
mean vae loss kl: 35.23929214477539 
Epoch: 2, time elapse for current epoch: 25.00046467781067  
mean gen loss: 2.643108367919922, mean disc loss: 1.606299638748169, mean vae loss: 755.5619506835938  
mean vae loss kl: 158.78338623046875 
Epoch: 3, time elapse for current epoch: 24.95642638206482  
mean gen loss: 2.888145685195923, mean disc loss: 1.4897196292877197, mean vae loss: 1080.1490478515625  
mean vae loss kl: 326.2304382324219 
Epoch: 4, time elapse for current epoch: 24.764761447906494  
mean gen loss: 3.00398850440979, mean disc loss: 1.4523634910583496, mean vae loss: 1314.5849609375  
mean vae loss kl: 412.2498474121094 
Epoch: 5, time elapse for current epoch: 24.836822986602783  
mean gen loss: 3.0479087829589844, mean disc loss: 1.4460657835006714, mean vae loss: 1441.1690673828125  
mean vae loss kl: 446.7060852050781 
Epoch: 6, time elapse for current epoch: 24.99095606803894  
mean gen loss: 3.064375877380371, mean disc loss: 1.4461170434951782, mean vae loss: 1493.8070068359375  
mean vae loss kl: 461.56182861328125 
Epoch: 7, time elapse for current epoch: 25.033992528915405  
mean gen loss: 3.078604221343994, mean disc loss: 1.4552257061004639, mean vae loss: 1552.83642578125  
mean vae loss kl: 466.2041015625 
Epoch: 8, time elapse for current epoch: 24.94691777229309  
mean gen loss: 3.0904035568237305, mean disc loss: 1.4595065116882324, mean vae loss: 1581.8924560546875  
mean vae loss kl: 472.2406311035156 
Epoch: 9, time elapse for current epoch: 25.007469177246094  
mean gen loss: 3.1049644947052, mean disc loss: 1.4335417747497559, mean vae loss: 1613.847900390625  
mean vae loss kl: 482.33929443359375 
Epoch: 10, time elapse for current epoch: 25.456854581832886  
mean gen loss: 3.1038262844085693, mean disc loss: 1.4371695518493652, mean vae loss: 1630.4759521484375  
mean vae loss kl: 489.76470947265625 
Epoch: 11, time elapse for current epoch: 25.524914503097534  
mean gen loss: 3.0968942642211914, mean disc loss: 1.45743727684021, mean vae loss: 1642.8665771484375  
mean vae loss kl: 486.5415344238281 
Epoch: 12, time elapse for current epoch: 25.126572132110596  
mean gen loss: 3.099696159362793, mean disc loss: 1.4394599199295044, mean vae loss: 1656.093505859375  
mean vae loss kl: 486.5574951171875 
Epoch: 13, time elapse for current epoch: 24.970938682556152  
mean gen loss: 3.1125473976135254, mean disc loss: 1.4339945316314697, mean vae loss: 1648.872802734375  
mean vae loss kl: 492.55657958984375 
Epoch: 14, time elapse for current epoch: 24.970438241958618  
mean gen loss: 3.148522138595581, mean disc loss: 1.4158425331115723, mean vae loss: 1658.7425537109375  
mean vae loss kl: 500.9117736816406 
Epoch: 15, time elapse for current epoch: 24.943915843963623  
mean gen loss: 3.165827751159668, mean disc loss: 1.4061381816864014, mean vae loss: 1672.4271240234375  
mean vae loss kl: 503.6833190917969 
Epoch: 16, time elapse for current epoch: 25.11055827140808  
mean gen loss: 3.1813244819641113, mean disc loss: 1.4080936908721924, mean vae loss: 1688.833251953125  
mean vae loss kl: 509.8132019042969 
Epoch: 17, time elapse for current epoch: 24.884864568710327  
mean gen loss: 3.1915199756622314, mean disc loss: 1.4009367227554321, mean vae loss: 1679.10986328125  
mean vae loss kl: 510.3480529785156 
Epoch: 18, time elapse for current epoch: 24.814804792404175  
mean gen loss: 3.1842041015625, mean disc loss: 1.3985354900360107, mean vae loss: 1675.1485595703125  
mean vae loss kl: 516.078369140625 
Epoch: 19, time elapse for current epoch: 25.077529907226562  
mean gen loss: 3.17344069480896, mean disc loss: 1.4032622575759888, mean vae loss: 1686.91796875  
mean vae loss kl: 516.1021118164062 
Epoch: 20, time elapse for current epoch: 25.182120323181152  
mean gen loss: 3.213914394378662, mean disc loss: 1.3792319297790527, mean vae loss: 1684.091064453125  
mean vae loss kl: 518.73291015625 
Epoch: 21, time elapse for current epoch: 24.925899982452393  
mean gen loss: 3.224412441253662, mean disc loss: 1.3778486251831055, mean vae loss: 1680.7640380859375  
mean vae loss kl: 524.6447143554688 
Epoch: 22, time elapse for current epoch: 24.8092999458313  
mean gen loss: 3.2407870292663574, mean disc loss: 1.3754509687423706, mean vae loss: 1694.8138427734375  
mean vae loss kl: 526.7852172851562 
Epoch: 23, time elapse for current epoch: 24.890369176864624  
mean gen loss: 3.265543222427368, mean disc loss: 1.3587294816970825, mean vae loss: 1690.707275390625  
mean vae loss kl: 535.8939819335938 
Epoch: 24, time elapse for current epoch: 24.872353315353394  
mean gen loss: 3.290935754776001, mean disc loss: 1.3518215417861938, mean vae loss: 1689.841064453125  
mean vae loss kl: 539.8922119140625 
Epoch: 25, time elapse for current epoch: 24.862345218658447  
mean gen loss: 3.2922184467315674, mean disc loss: 1.350571870803833, mean vae loss: 1704.9910888671875  
mean vae loss kl: 534.5831298828125 
Epoch: 26, time elapse for current epoch: 24.959928512573242  
mean gen loss: 3.26405930519104, mean disc loss: 1.3654112815856934, mean vae loss: 1696.1456298828125  
mean vae loss kl: 543.3151245117188 
Epoch: 27, time elapse for current epoch: 24.787281274795532  
mean gen loss: 3.3026487827301025, mean disc loss: 1.3368923664093018, mean vae loss: 1693.722412109375  
mean vae loss kl: 540.75830078125 
Epoch: 28, time elapse for current epoch: 24.987953424453735  
mean gen loss: 3.326033115386963, mean disc loss: 1.3305736780166626, mean vae loss: 1694.4442138671875  
mean vae loss kl: 547.3907470703125 
Epoch: 29, time elapse for current epoch: 24.784278631210327  
mean gen loss: 3.332364320755005, mean disc loss: 1.3308817148208618, mean vae loss: 1704.616943359375  
mean vae loss kl: 555.0324096679688 
Epoch: 30, time elapse for current epoch: 24.861344575881958  
mean gen loss: 3.3633131980895996, mean disc loss: 1.3178499937057495, mean vae loss: 1706.51318359375  
mean vae loss kl: 556.4241943359375 
Epoch: 31, time elapse for current epoch: 24.719722986221313  
mean gen loss: 3.3898231983184814, mean disc loss: 1.3080711364746094, mean vae loss: 1713.505126953125  
mean vae loss kl: 559.6550903320312 
Epoch: 32, time elapse for current epoch: 24.73123288154602  
mean gen loss: 3.381735324859619, mean disc loss: 1.3236767053604126, mean vae loss: 1710.268310546875  
mean vae loss kl: 555.3500366210938 
Epoch: 33, time elapse for current epoch: 25.054510354995728  
mean gen loss: 3.376744508743286, mean disc loss: 1.3146578073501587, mean vae loss: 1714.2138671875  
mean vae loss kl: 554.7683715820312 
Epoch: 34, time elapse for current epoch: 24.712716579437256  
mean gen loss: 3.364426851272583, mean disc loss: 1.3217813968658447, mean vae loss: 1703.1475830078125  
mean vae loss kl: 567.3757934570312 
Epoch: 35, time elapse for current epoch: 24.826314687728882  
mean gen loss: 3.3787906169891357, mean disc loss: 1.3324501514434814, mean vae loss: 1678.0421142578125  
mean vae loss kl: 573.674560546875 
Epoch: 36, time elapse for current epoch: 24.894372940063477  
mean gen loss: 3.400385856628418, mean disc loss: 1.3042840957641602, mean vae loss: 1670.533447265625  
mean vae loss kl: 573.6238403320312 
Epoch: 37, time elapse for current epoch: 24.927401542663574  
mean gen loss: 3.41198992729187, mean disc loss: 1.3116509914398193, mean vae loss: 1673.240234375  
mean vae loss kl: 574.1907958984375 
Epoch: 38, time elapse for current epoch: 24.86484694480896  
mean gen loss: 3.415776014328003, mean disc loss: 1.3043017387390137, mean vae loss: 1675.9755859375  
mean vae loss kl: 576.6353149414062 
Epoch: 39, time elapse for current epoch: 24.960930585861206  
mean gen loss: 3.4647328853607178, mean disc loss: 1.2845282554626465, mean vae loss: 1683.6180419921875  
mean vae loss kl: 577.3899536132812 
Epoch: 40, time elapse for current epoch: 24.89237141609192  
mean gen loss: 3.4605696201324463, mean disc loss: 1.2826405763626099, mean vae loss: 1673.8372802734375  
mean vae loss kl: 582.1796875 
Epoch: 41, time elapse for current epoch: 24.973440170288086  
mean gen loss: 3.4670403003692627, mean disc loss: 1.2754180431365967, mean vae loss: 1685.733642578125  
mean vae loss kl: 577.6995849609375 
Epoch: 42, time elapse for current epoch: 24.845330715179443  
mean gen loss: 3.5366501808166504, mean disc loss: 1.2528077363967896, mean vae loss: 1678.990966796875  
mean vae loss kl: 580.1234741210938 
Epoch: 43, time elapse for current epoch: 24.808298587799072  
mean gen loss: 3.512416362762451, mean disc loss: 1.2454837560653687, mean vae loss: 1685.764404296875  
mean vae loss kl: 591.0453491210938 
Epoch: 44, time elapse for current epoch: 25.013975381851196  
mean gen loss: 3.544921398162842, mean disc loss: 1.2497806549072266, mean vae loss: 1689.11181640625  
mean vae loss kl: 592.445068359375 
Epoch: 45, time elapse for current epoch: 25.45535397529602  
mean gen loss: 3.5697364807128906, mean disc loss: 1.2446668148040771, mean vae loss: 1690.4754638671875  
mean vae loss kl: 589.2211303710938 
Epoch: 46, time elapse for current epoch: 25.158599615097046  
mean gen loss: 3.5868031978607178, mean disc loss: 1.220321774482727, mean vae loss: 1676.065185546875  
mean vae loss kl: 596.6373291015625 
Epoch: 47, time elapse for current epoch: 25.030489683151245  
mean gen loss: 3.5694918632507324, mean disc loss: 1.2272878885269165, mean vae loss: 1677.0234375  
mean vae loss kl: 597.7340087890625 
Epoch: 48, time elapse for current epoch: 25.146089553833008  
mean gen loss: 3.596874237060547, mean disc loss: 1.2193115949630737, mean vae loss: 1698.1077880859375  
mean vae loss kl: 596.3104248046875 
Epoch: 49, time elapse for current epoch: 24.833320379257202  
mean gen loss: 3.5807955265045166, mean disc loss: 1.2283965349197388, mean vae loss: 1694.760986328125  
mean vae loss kl: 589.0838623046875 
Epoch: 50, time elapse for current epoch: 24.95742678642273  
mean gen loss: 3.6189017295837402, mean disc loss: 1.2057241201400757, mean vae loss: 1691.3385009765625  
mean vae loss kl: 588.6790161132812 
Epoch: 51, time elapse for current epoch: 25.06551957130432  
mean gen loss: 3.6399996280670166, mean disc loss: 1.2078958749771118, mean vae loss: 1671.815185546875  
mean vae loss kl: 597.9071044921875 
Epoch: 52, time elapse for current epoch: 25.069523096084595  
mean gen loss: 3.6292221546173096, mean disc loss: 1.2148715257644653, mean vae loss: 1669.3875732421875  
mean vae loss kl: 607.4629516601562 
Epoch: 53, time elapse for current epoch: 24.705210208892822  
mean gen loss: 3.7329347133636475, mean disc loss: 1.166288137435913, mean vae loss: 1686.6287841796875  
mean vae loss kl: 597.811279296875 
Epoch: 54, time elapse for current epoch: 24.966434717178345  
mean gen loss: 3.7130401134490967, mean disc loss: 1.1741808652877808, mean vae loss: 1682.1402587890625  
mean vae loss kl: 598.3729858398438 
Epoch: 55, time elapse for current epoch: 24.90037751197815  
mean gen loss: 3.7372374534606934, mean disc loss: 1.179038405418396, mean vae loss: 1675.088623046875  
mean vae loss kl: 605.2822875976562 
Epoch: 56, time elapse for current epoch: 24.96845030784607  
mean gen loss: 3.7562026977539062, mean disc loss: 1.1846058368682861, mean vae loss: 1659.9970703125  
mean vae loss kl: 600.8518676757812 
Epoch: 57, time elapse for current epoch: 24.879859924316406  
mean gen loss: 3.67730450630188, mean disc loss: 1.1912184953689575, mean vae loss: 1649.4349365234375  
mean vae loss kl: 607.27001953125 
Epoch: 58, time elapse for current epoch: 25.008971452713013  
mean gen loss: 3.729541778564453, mean disc loss: 1.1664981842041016, mean vae loss: 1659.82177734375  
mean vae loss kl: 602.4728393554688 
Epoch: 59, time elapse for current epoch: 25.00997233390808  
mean gen loss: 3.7773356437683105, mean disc loss: 1.1461987495422363, mean vae loss: 1666.0494384765625  
mean vae loss kl: 605.1612548828125 
Epoch: 60, time elapse for current epoch: 25.04400110244751  
mean gen loss: 3.854424238204956, mean disc loss: 1.1334773302078247, mean vae loss: 1678.15185546875  
mean vae loss kl: 608.0464477539062 
Epoch: 61, time elapse for current epoch: 25.04900574684143  
mean gen loss: 3.8477940559387207, mean disc loss: 1.131816029548645, mean vae loss: 1680.92138671875  
mean vae loss kl: 611.2728881835938 
Epoch: 62, time elapse for current epoch: 24.82231068611145  
mean gen loss: 3.8406295776367188, mean disc loss: 1.1347391605377197, mean vae loss: 1675.76025390625  
mean vae loss kl: 607.3972778320312 
Epoch: 63, time elapse for current epoch: 24.85784125328064  
mean gen loss: 3.8442254066467285, mean disc loss: 1.1522843837738037, mean vae loss: 1678.3294677734375  
mean vae loss kl: 611.5692138671875 
Epoch: 64, time elapse for current epoch: 24.782777070999146  
mean gen loss: 3.865758180618286, mean disc loss: 1.126571536064148, mean vae loss: 1666.4903564453125  
mean vae loss kl: 608.6192016601562 
Epoch: 65, time elapse for current epoch: 24.90638279914856  
mean gen loss: 3.907881021499634, mean disc loss: 1.1157208681106567, mean vae loss: 1682.6343994140625  
mean vae loss kl: 610.0778198242188 
Epoch: 66, time elapse for current epoch: 24.93140482902527  
mean gen loss: 3.972540855407715, mean disc loss: 1.1011502742767334, mean vae loss: 1666.846435546875  
mean vae loss kl: 604.1596069335938 
Epoch: 67, time elapse for current epoch: 24.88036060333252  
mean gen loss: 3.9105091094970703, mean disc loss: 1.111641526222229, mean vae loss: 1669.2353515625  
mean vae loss kl: 602.7407836914062 
Epoch: 68, time elapse for current epoch: 24.903880834579468  
mean gen loss: 3.9158809185028076, mean disc loss: 1.115175485610962, mean vae loss: 1662.945068359375  
mean vae loss kl: 604.03125 
Epoch: 69, time elapse for current epoch: 24.943915367126465  
mean gen loss: 3.9319586753845215, mean disc loss: 1.1074249744415283, mean vae loss: 1664.626708984375  
mean vae loss kl: 603.7425537109375 
Epoch: 70, time elapse for current epoch: 24.933406114578247  
mean gen loss: 3.939971685409546, mean disc loss: 1.109284520149231, mean vae loss: 1668.2698974609375  
mean vae loss kl: 605.2274780273438 
Epoch: 71, time elapse for current epoch: 24.858342170715332  
mean gen loss: 3.9380719661712646, mean disc loss: 1.1120506525039673, mean vae loss: 1673.7227783203125  
mean vae loss kl: 612.9131469726562 
Epoch: 72, time elapse for current epoch: 24.97194004058838  
mean gen loss: 3.9784586429595947, mean disc loss: 1.0849318504333496, mean vae loss: 1661.1795654296875  
mean vae loss kl: 609.3193969726562 
Epoch: 73, time elapse for current epoch: 24.83432102203369  
mean gen loss: 4.087033748626709, mean disc loss: 1.0468101501464844, mean vae loss: 1656.697998046875  
mean vae loss kl: 610.2119750976562 
Epoch: 74, time elapse for current epoch: 25.080031871795654  
mean gen loss: 4.036102771759033, mean disc loss: 1.0760674476623535, mean vae loss: 1676.5537109375  
mean vae loss kl: 611.4146118164062 
Epoch: 75, time elapse for current epoch: 24.922897338867188  
mean gen loss: 4.113149642944336, mean disc loss: 1.0417180061340332, mean vae loss: 1675.8564453125  
mean vae loss kl: 617.912841796875 
Epoch: 76, time elapse for current epoch: 24.96343159675598  
mean gen loss: 4.112358570098877, mean disc loss: 1.0558829307556152, mean vae loss: 1698.3970947265625  
mean vae loss kl: 617.3225708007812 
Epoch: 77, time elapse for current epoch: 24.887867212295532  
mean gen loss: 4.056380271911621, mean disc loss: 1.0772432088851929, mean vae loss: 1681.4725341796875  
mean vae loss kl: 617.8299560546875 
Epoch: 78, time elapse for current epoch: 24.75725531578064  
mean gen loss: 4.007752895355225, mean disc loss: 1.0836600065231323, mean vae loss: 1659.6741943359375  
mean vae loss kl: 611.4203491210938 
Epoch: 79, time elapse for current epoch: 24.75475287437439  
mean gen loss: 4.1261820793151855, mean disc loss: 1.037793755531311, mean vae loss: 1661.4398193359375  
mean vae loss kl: 615.4537963867188 
Epoch: 80, time elapse for current epoch: 24.81430411338806  
mean gen loss: 4.17252254486084, mean disc loss: 1.0328092575073242, mean vae loss: 1659.64501953125  
mean vae loss kl: 622.129638671875 
Epoch: 81, time elapse for current epoch: 24.80829906463623  
mean gen loss: 4.098119735717773, mean disc loss: 1.0738205909729004, mean vae loss: 1669.7259521484375  
mean vae loss kl: 622.3944702148438 
Epoch: 82, time elapse for current epoch: 24.693700075149536  
mean gen loss: 4.116351127624512, mean disc loss: 1.0618525743484497, mean vae loss: 1662.4130859375  
mean vae loss kl: 616.7152099609375 
Epoch: 83, time elapse for current epoch: 24.79428720474243  
mean gen loss: 4.084917068481445, mean disc loss: 1.0731611251831055, mean vae loss: 1669.5660400390625  
mean vae loss kl: 613.2688598632812 
Epoch: 84, time elapse for current epoch: 24.74074077606201  
mean gen loss: 4.144092082977295, mean disc loss: 1.0584125518798828, mean vae loss: 1684.2352294921875  
mean vae loss kl: 608.6097412109375 
Epoch: 85, time elapse for current epoch: 24.739739894866943  
mean gen loss: 4.211465358734131, mean disc loss: 1.0226460695266724, mean vae loss: 1675.399169921875  
mean vae loss kl: 613.77587890625 
Epoch: 86, time elapse for current epoch: 24.924898624420166  
mean gen loss: 4.2427659034729, mean disc loss: 1.0310947895050049, mean vae loss: 1671.919921875  
mean vae loss kl: 611.3526000976562 
Epoch: 87, time elapse for current epoch: 24.839324474334717  
mean gen loss: 4.272924900054932, mean disc loss: 1.0157071352005005, mean vae loss: 1695.762451171875  
mean vae loss kl: 605.9479370117188 
Epoch: 88, time elapse for current epoch: 25.179617643356323  
mean gen loss: 4.248110771179199, mean disc loss: 1.0232858657836914, mean vae loss: 1702.5693359375  
mean vae loss kl: 614.3807983398438 
Epoch: 89, time elapse for current epoch: 24.85533905029297  
mean gen loss: 4.2461771965026855, mean disc loss: 1.012208104133606, mean vae loss: 1701.996826171875  
mean vae loss kl: 621.64501953125 
Epoch: 90, time elapse for current epoch: 24.636651515960693  
mean gen loss: 4.291081428527832, mean disc loss: 1.0149198770523071, mean vae loss: 1693.3260498046875  
mean vae loss kl: 611.959228515625 
Epoch: 91, time elapse for current epoch: 24.724726676940918  
mean gen loss: 4.215808391571045, mean disc loss: 1.0476592779159546, mean vae loss: 1691.7987060546875  
mean vae loss kl: 619.166748046875 
Epoch: 92, time elapse for current epoch: 24.667177438735962  
mean gen loss: 4.265309810638428, mean disc loss: 0.9995471835136414, mean vae loss: 1689.9002685546875  
mean vae loss kl: 621.5645751953125 
Epoch: 93, time elapse for current epoch: 24.789782762527466  
mean gen loss: 4.265366554260254, mean disc loss: 0.9899425506591797, mean vae loss: 1689.4932861328125  
mean vae loss kl: 611.2403564453125 
Epoch: 94, time elapse for current epoch: 24.939411163330078  
mean gen loss: 4.288517475128174, mean disc loss: 0.9896266460418701, mean vae loss: 1694.1644287109375  
mean vae loss kl: 613.211669921875 
Epoch: 95, time elapse for current epoch: 24.91388988494873  
mean gen loss: 4.292129993438721, mean disc loss: 0.9922508597373962, mean vae loss: 1674.232666015625  
mean vae loss kl: 618.3932495117188 
Epoch: 96, time elapse for current epoch: 24.878358602523804  
mean gen loss: 4.262138843536377, mean disc loss: 1.0092130899429321, mean vae loss: 1665.793701171875  
mean vae loss kl: 615.7703857421875 
Epoch: 97, time elapse for current epoch: 24.757755279541016  
mean gen loss: 4.281784534454346, mean disc loss: 1.0162203311920166, mean vae loss: 1649.9716796875  
mean vae loss kl: 616.5643920898438 
Epoch: 98, time elapse for current epoch: 24.719722986221313  
mean gen loss: 4.277470111846924, mean disc loss: 1.0265088081359863, mean vae loss: 1655.06884765625  
mean vae loss kl: 617.6473388671875 
Epoch: 99, time elapse for current epoch: 24.63515019416809  
mean gen loss: 4.448859214782715, mean disc loss: 0.9843411445617676, mean vae loss: 1678.410888671875  
mean vae loss kl: 619.9429931640625 
Epoch: 100, time elapse for current epoch: 24.599619150161743  
mean gen loss: 4.387025356292725, mean disc loss: 0.9850861430168152, mean vae loss: 1660.9312744140625  
mean vae loss kl: 623.12939453125 
Epoch: 101, time elapse for current epoch: 24.653666496276855  
mean gen loss: 4.3498382568359375, mean disc loss: 0.9817728996276855, mean vae loss: 1662.3931884765625  
mean vae loss kl: 625.4899291992188 
Epoch: 102, time elapse for current epoch: 24.640154361724854  
mean gen loss: 4.333870887756348, mean disc loss: 0.9912093281745911, mean vae loss: 1661.3363037109375  
mean vae loss kl: 623.747802734375 
Epoch: 103, time elapse for current epoch: 24.794286727905273  
mean gen loss: 4.403818130493164, mean disc loss: 0.9837026596069336, mean vae loss: 1670.1417236328125  
mean vae loss kl: 624.3353271484375 
Epoch: 104, time elapse for current epoch: 24.69770359992981  
mean gen loss: 4.223705291748047, mean disc loss: 1.0376468896865845, mean vae loss: 1666.60693359375  
mean vae loss kl: 625.4542236328125 
Epoch: 105, time elapse for current epoch: 24.891369104385376  
mean gen loss: 4.292815685272217, mean disc loss: 1.0228763818740845, mean vae loss: 1691.0552978515625  
mean vae loss kl: 630.6748046875 
Epoch: 106, time elapse for current epoch: 24.839826107025146  
mean gen loss: 4.284891128540039, mean disc loss: 1.0160622596740723, mean vae loss: 1693.705810546875  
mean vae loss kl: 626.0808715820312 
Epoch: 107, time elapse for current epoch: 24.80829882621765  
mean gen loss: 4.3079833984375, mean disc loss: 1.014969825744629, mean vae loss: 1677.0489501953125  
mean vae loss kl: 629.903076171875 
Epoch: 108, time elapse for current epoch: 24.92189645767212  
mean gen loss: 4.371221542358398, mean disc loss: 0.994663655757904, mean vae loss: 1686.91943359375  
mean vae loss kl: 624.3436279296875 
Epoch: 109, time elapse for current epoch: 24.795287609100342  
mean gen loss: 4.38621187210083, mean disc loss: 0.9810255765914917, mean vae loss: 1677.3824462890625  
mean vae loss kl: 621.970458984375 
Epoch: 110, time elapse for current epoch: 24.82431197166443  
mean gen loss: 4.385046482086182, mean disc loss: 0.9952266216278076, mean vae loss: 1686.60693359375  
mean vae loss kl: 622.5013427734375 
Epoch: 111, time elapse for current epoch: 24.869852304458618  
mean gen loss: 4.396389484405518, mean disc loss: 0.970671534538269, mean vae loss: 1695.343994140625  
mean vae loss kl: 622.3068237304688 
Epoch: 112, time elapse for current epoch: 24.80529546737671  
mean gen loss: 4.330968379974365, mean disc loss: 0.9796198010444641, mean vae loss: 1690.748291015625  
mean vae loss kl: 628.7522583007812 
Epoch: 113, time elapse for current epoch: 24.608627319335938  
mean gen loss: 4.385339736938477, mean disc loss: 0.979512631893158, mean vae loss: 1695.25390625  
mean vae loss kl: 629.8482055664062 
Epoch: 114, time elapse for current epoch: 24.59711790084839  
mean gen loss: 4.332981109619141, mean disc loss: 0.991195023059845, mean vae loss: 1695.260498046875  
mean vae loss kl: 619.1119995117188 
Epoch: 115, time elapse for current epoch: 24.530060052871704  
mean gen loss: 4.407458782196045, mean disc loss: 0.9843039512634277, mean vae loss: 1696.34619140625  
mean vae loss kl: 625.9841918945312 
Epoch: 116, time elapse for current epoch: 24.813803911209106  
mean gen loss: 4.46968936920166, mean disc loss: 0.9727106690406799, mean vae loss: 1688.6583251953125  
mean vae loss kl: 614.9328002929688 
Epoch: 117, time elapse for current epoch: 24.51054310798645  
mean gen loss: 4.406146049499512, mean disc loss: 1.0072335004806519, mean vae loss: 1691.0181884765625  
mean vae loss kl: 623.3790283203125 
Epoch: 118, time elapse for current epoch: 24.916892051696777  
mean gen loss: 4.420444965362549, mean disc loss: 0.9672921299934387, mean vae loss: 1691.05078125  
mean vae loss kl: 620.2015380859375 
Epoch: 119, time elapse for current epoch: 24.684692859649658  
mean gen loss: 4.374943256378174, mean disc loss: 0.989342451095581, mean vae loss: 1687.2828369140625  
mean vae loss kl: 617.9578247070312 
Epoch: 120, time elapse for current epoch: 24.61613392829895  
mean gen loss: 4.389808654785156, mean disc loss: 1.0043138265609741, mean vae loss: 1693.7889404296875  
mean vae loss kl: 622.30126953125 
Epoch: 121, time elapse for current epoch: 24.83682346343994  
mean gen loss: 4.498383522033691, mean disc loss: 0.9737038612365723, mean vae loss: 1706.5235595703125  
mean vae loss kl: 619.2662963867188 
Epoch: 122, time elapse for current epoch: 24.707712411880493  
mean gen loss: 4.3532395362854, mean disc loss: 1.0023167133331299, mean vae loss: 1691.6142578125  
mean vae loss kl: 618.1537475585938 
Epoch: 123, time elapse for current epoch: 25.07102370262146  
mean gen loss: 4.392338752746582, mean disc loss: 0.9998600482940674, mean vae loss: 1690.138427734375  
mean vae loss kl: 615.5359497070312 
Epoch: 124, time elapse for current epoch: 24.66217279434204  
mean gen loss: 4.5230278968811035, mean disc loss: 0.9460052847862244, mean vae loss: 1696.884765625  
mean vae loss kl: 611.0108642578125 
Epoch: 125, time elapse for current epoch: 24.729231119155884  
mean gen loss: 4.510891437530518, mean disc loss: 0.9678723812103271, mean vae loss: 1694.7225341796875  
mean vae loss kl: 612.6257934570312 
Epoch: 126, time elapse for current epoch: 24.683191537857056  
mean gen loss: 4.554701328277588, mean disc loss: 0.9312924742698669, mean vae loss: 1699.97314453125  
mean vae loss kl: 605.7584838867188 
Epoch: 127, time elapse for current epoch: 24.608627557754517  
mean gen loss: 4.554253578186035, mean disc loss: 0.9306243658065796, mean vae loss: 1700.11181640625  
mean vae loss kl: 597.0713500976562 
Epoch: 128, time elapse for current epoch: 24.64816117286682  
mean gen loss: 4.558160781860352, mean disc loss: 0.9528526067733765, mean vae loss: 1701.2330322265625  
mean vae loss kl: 606.618896484375 
Epoch: 129, time elapse for current epoch: 24.382431983947754  
mean gen loss: 4.525979995727539, mean disc loss: 0.9825847744941711, mean vae loss: 1710.4842529296875  
mean vae loss kl: 626.1791381835938 
Epoch: 130, time elapse for current epoch: 24.363415479660034  
mean gen loss: 4.494466781616211, mean disc loss: 0.9672408103942871, mean vae loss: 1683.1656494140625  
mean vae loss kl: 622.1013793945312 
Epoch: 131, time elapse for current epoch: 24.40495252609253  
mean gen loss: 4.593552589416504, mean disc loss: 0.9590852856636047, mean vae loss: 1693.94189453125  
mean vae loss kl: 616.4542846679688 
Epoch: 132, time elapse for current epoch: 24.276342153549194  
mean gen loss: 4.627424716949463, mean disc loss: 0.9248425960540771, mean vae loss: 1707.094482421875  
mean vae loss kl: 622.8671875 
Epoch: 133, time elapse for current epoch: 24.307368755340576  
mean gen loss: 4.579721927642822, mean disc loss: 0.9551698565483093, mean vae loss: 1709.805908203125  
mean vae loss kl: 621.661865234375 
Epoch: 134, time elapse for current epoch: 24.31387424468994  
mean gen loss: 4.6277031898498535, mean disc loss: 0.9163706302642822, mean vae loss: 1703.478515625  
mean vae loss kl: 614.443603515625 
Epoch: 135, time elapse for current epoch: 24.50553870201111  
mean gen loss: 4.525211334228516, mean disc loss: 0.9605881571769714, mean vae loss: 1684.12451171875  
mean vae loss kl: 620.5294189453125 
Epoch: 136, time elapse for current epoch: 24.431475400924683  
mean gen loss: 4.650328159332275, mean disc loss: 0.905254602432251, mean vae loss: 1695.012939453125  
mean vae loss kl: 608.3206787109375 
Epoch: 137, time elapse for current epoch: 24.54006862640381  
mean gen loss: 4.560136795043945, mean disc loss: 0.9420773386955261, mean vae loss: 1710.486083984375  
mean vae loss kl: 619.4041748046875 
Epoch: 138, time elapse for current epoch: 24.529058933258057  
mean gen loss: 4.541629791259766, mean disc loss: 0.9553568363189697, mean vae loss: 1701.449951171875  
mean vae loss kl: 616.3995361328125 
Epoch: 139, time elapse for current epoch: 24.52955985069275  
mean gen loss: 4.613368988037109, mean disc loss: 0.9225091338157654, mean vae loss: 1696.1251220703125  
mean vae loss kl: 608.7981567382812 
Epoch: 140, time elapse for current epoch: 24.525055646896362  
mean gen loss: 4.6420979499816895, mean disc loss: 0.9113224148750305, mean vae loss: 1704.6424560546875  
mean vae loss kl: 614.2510375976562 
Epoch: 141, time elapse for current epoch: 24.362915992736816  
mean gen loss: 4.544606685638428, mean disc loss: 0.9326023459434509, mean vae loss: 1688.2041015625  
mean vae loss kl: 616.7630615234375 
Epoch: 142, time elapse for current epoch: 24.542069673538208  
mean gen loss: 4.636234760284424, mean disc loss: 0.9370094537734985, mean vae loss: 1696.8575439453125  
mean vae loss kl: 609.5032958984375 
Epoch: 143, time elapse for current epoch: 24.40645456314087  
mean gen loss: 4.6911845207214355, mean disc loss: 0.908478319644928, mean vae loss: 1702.4786376953125  
mean vae loss kl: 609.6917724609375 
Epoch: 144, time elapse for current epoch: 24.390439748764038  
mean gen loss: 4.692240238189697, mean disc loss: 0.890498697757721, mean vae loss: 1704.901611328125  
mean vae loss kl: 617.7919311523438 
Epoch: 145, time elapse for current epoch: 24.613130569458008  
mean gen loss: 4.646762371063232, mean disc loss: 0.9440271854400635, mean vae loss: 1716.3243408203125  
mean vae loss kl: 615.2847900390625 
Epoch: 146, time elapse for current epoch: 25.559444427490234  
mean gen loss: 4.676583766937256, mean disc loss: 0.9124233722686768, mean vae loss: 1710.886474609375  
mean vae loss kl: 619.5013427734375 
Epoch: 147, time elapse for current epoch: 24.632147550582886  
mean gen loss: 4.649547576904297, mean disc loss: 0.914599597454071, mean vae loss: 1704.5980224609375  
mean vae loss kl: 618.7930297851562 
Epoch: 148, time elapse for current epoch: 24.711215257644653  
mean gen loss: 4.6585211753845215, mean disc loss: 0.9126054048538208, mean vae loss: 1693.638671875  
mean vae loss kl: 626.2348022460938 
Epoch: 149, time elapse for current epoch: 24.50103497505188  
mean gen loss: 4.665884494781494, mean disc loss: 0.907968282699585, mean vae loss: 1700.5224609375  
mean vae loss kl: 624.7188110351562 
Epoch: 150, time elapse for current epoch: 24.6046245098114  
mean gen loss: 4.673708915710449, mean disc loss: 0.9198201894760132, mean vae loss: 1708.4720458984375  
mean vae loss kl: 632.3966064453125 
Epoch: 151, time elapse for current epoch: 24.615633487701416  
mean gen loss: 4.590622901916504, mean disc loss: 0.9505210518836975, mean vae loss: 1708.5404052734375  
mean vae loss kl: 625.4351196289062 
Epoch: 152, time elapse for current epoch: 24.762759923934937  
mean gen loss: 4.7082319259643555, mean disc loss: 0.9168606400489807, mean vae loss: 1715.571044921875  
mean vae loss kl: 629.4212646484375 
Epoch: 153, time elapse for current epoch: 24.656668424606323  
mean gen loss: 4.732382774353027, mean disc loss: 0.8934157490730286, mean vae loss: 1711.342529296875  
mean vae loss kl: 625.0060424804688 
Epoch: 154, time elapse for current epoch: 24.929903268814087  
mean gen loss: 4.629910945892334, mean disc loss: 0.9403436779975891, mean vae loss: 1716.18505859375  
mean vae loss kl: 612.6636962890625 
Epoch: 155, time elapse for current epoch: 24.81530475616455  
mean gen loss: 4.762937068939209, mean disc loss: 0.9008615612983704, mean vae loss: 1706.070556640625  
mean vae loss kl: 617.658935546875 
Epoch: 156, time elapse for current epoch: 24.7692654132843  
mean gen loss: 4.758088111877441, mean disc loss: 0.8916712403297424, mean vae loss: 1701.939697265625  
mean vae loss kl: 617.58740234375 
Epoch: 157, time elapse for current epoch: 24.691198348999023  
mean gen loss: 4.648430347442627, mean disc loss: 0.9375429153442383, mean vae loss: 1705.2083740234375  
mean vae loss kl: 613.951904296875 
Epoch: 158, time elapse for current epoch: 25.052008152008057  
mean gen loss: 4.774077892303467, mean disc loss: 0.9136711359024048, mean vae loss: 1715.018310546875  
mean vae loss kl: 610.1163940429688 
Epoch: 159, time elapse for current epoch: 25.032991886138916  
mean gen loss: 4.746505260467529, mean disc loss: 0.9335412383079529, mean vae loss: 1718.12890625  
mean vae loss kl: 614.3592529296875 
Epoch: 160, time elapse for current epoch: 25.041999340057373  
mean gen loss: 4.680427074432373, mean disc loss: 0.9175742268562317, mean vae loss: 1691.6573486328125  
mean vae loss kl: 611.4908447265625 
Epoch: 161, time elapse for current epoch: 25.055010557174683  
mean gen loss: 4.625725746154785, mean disc loss: 0.9569984078407288, mean vae loss: 1702.662841796875  
mean vae loss kl: 610.4011840820312 
Epoch: 162, time elapse for current epoch: 24.485021114349365  
mean gen loss: 4.681296348571777, mean disc loss: 0.9241493940353394, mean vae loss: 1705.7615966796875  
mean vae loss kl: 607.8453369140625 
Epoch: 163, time elapse for current epoch: 24.489524841308594  
mean gen loss: 4.576051712036133, mean disc loss: 0.9739974737167358, mean vae loss: 1710.4390869140625  
mean vae loss kl: 606.3825073242188 
Epoch: 164, time elapse for current epoch: 24.53656530380249  
mean gen loss: 4.698478698730469, mean disc loss: 0.9114234447479248, mean vae loss: 1698.119873046875  
mean vae loss kl: 609.0835571289062 
Epoch: 165, time elapse for current epoch: 24.539568662643433  
mean gen loss: 4.695765972137451, mean disc loss: 0.9242891669273376, mean vae loss: 1714.6138916015625  
mean vae loss kl: 606.4302368164062 
Epoch: 166, time elapse for current epoch: 24.360414266586304  
mean gen loss: 4.752286434173584, mean disc loss: 0.9121606349945068, mean vae loss: 1731.2745361328125  
mean vae loss kl: 610.0348510742188 
Epoch: 167, time elapse for current epoch: 24.692699670791626  
mean gen loss: 4.6911139488220215, mean disc loss: 0.9157072901725769, mean vae loss: 1720.868896484375  
mean vae loss kl: 608.6053466796875 
Epoch: 168, time elapse for current epoch: 24.574599027633667  
mean gen loss: 4.627111434936523, mean disc loss: 0.942197859287262, mean vae loss: 1709.816162109375  
mean vae loss kl: 612.86279296875 
Epoch: 169, time elapse for current epoch: 24.41696262359619  
mean gen loss: 4.794126510620117, mean disc loss: 0.8849013447761536, mean vae loss: 1713.5103759765625  
mean vae loss kl: 606.9595947265625 
Epoch: 170, time elapse for current epoch: 24.40845561027527  
mean gen loss: 4.93080997467041, mean disc loss: 0.8359910249710083, mean vae loss: 1739.24853515625  
mean vae loss kl: 602.9523315429688 
Epoch: 171, time elapse for current epoch: 24.700706481933594  
mean gen loss: 4.74181604385376, mean disc loss: 0.9073374271392822, mean vae loss: 1698.455810546875  
mean vae loss kl: 614.1409912109375 
Epoch: 172, time elapse for current epoch: 24.483020782470703  
mean gen loss: 4.7219038009643555, mean disc loss: 0.9096072316169739, mean vae loss: 1682.3658447265625  
mean vae loss kl: 618.4444580078125 
Epoch: 173, time elapse for current epoch: 24.649162769317627  
mean gen loss: 4.686152935028076, mean disc loss: 0.9284639954566956, mean vae loss: 1705.3994140625  
mean vae loss kl: 620.47802734375 
Epoch: 174, time elapse for current epoch: 24.631646871566772  
mean gen loss: 4.616639137268066, mean disc loss: 0.9554743766784668, mean vae loss: 1708.661376953125  
mean vae loss kl: 624.6302490234375 
Epoch: 175, time elapse for current epoch: 24.711215257644653  
mean gen loss: 4.626463890075684, mean disc loss: 0.9540092945098877, mean vae loss: 1705.9503173828125  
mean vae loss kl: 625.0323486328125 
Epoch: 176, time elapse for current epoch: 24.574097156524658  
mean gen loss: 4.657405853271484, mean disc loss: 0.9317958950996399, mean vae loss: 1722.76123046875  
mean vae loss kl: 614.2672119140625 
Epoch: 177, time elapse for current epoch: 24.81530451774597  
mean gen loss: 4.653186321258545, mean disc loss: 0.9421684145927429, mean vae loss: 1713.8277587890625  
mean vae loss kl: 614.5987548828125 
Epoch: 178, time elapse for current epoch: 24.50103497505188  
mean gen loss: 4.687699794769287, mean disc loss: 0.9307308793067932, mean vae loss: 1702.4224853515625  
mean vae loss kl: 606.7470092773438 
Epoch: 179, time elapse for current epoch: 24.635150909423828  
mean gen loss: 4.872373104095459, mean disc loss: 0.8758527636528015, mean vae loss: 1723.3673095703125  
mean vae loss kl: 596.5028076171875 
Epoch: 180, time elapse for current epoch: 24.694701433181763  
mean gen loss: 4.932578086853027, mean disc loss: 0.8559394478797913, mean vae loss: 1707.6873779296875  
mean vae loss kl: 607.1517944335938 
Epoch: 181, time elapse for current epoch: 24.650663375854492  
mean gen loss: 4.871838569641113, mean disc loss: 0.881379246711731, mean vae loss: 1716.8399658203125  
mean vae loss kl: 614.5178833007812 
Epoch: 182, time elapse for current epoch: 24.481017112731934  
mean gen loss: 4.810373306274414, mean disc loss: 0.891448974609375, mean vae loss: 1710.561767578125  
mean vae loss kl: 615.5428466796875 
Epoch: 183, time elapse for current epoch: 24.55307936668396  
mean gen loss: 4.778099060058594, mean disc loss: 0.8943743109703064, mean vae loss: 1693.823974609375  
mean vae loss kl: 609.6204223632812 
Epoch: 184, time elapse for current epoch: 24.56759238243103  
mean gen loss: 4.741022109985352, mean disc loss: 0.9109788537025452, mean vae loss: 1701.301025390625  
mean vae loss kl: 613.9821166992188 
Epoch: 185, time elapse for current epoch: 24.638152360916138  
mean gen loss: 4.740691661834717, mean disc loss: 0.9193916916847229, mean vae loss: 1699.0775146484375  
mean vae loss kl: 612.4498291015625 
Epoch: 186, time elapse for current epoch: 24.678187131881714  
mean gen loss: 4.842197418212891, mean disc loss: 0.8641814589500427, mean vae loss: 1702.115478515625  
mean vae loss kl: 610.0767822265625 
Epoch: 187, time elapse for current epoch: 24.680689096450806  
mean gen loss: 4.837979316711426, mean disc loss: 0.8777719140052795, mean vae loss: 1711.7974853515625  
mean vae loss kl: 627.6416015625 
Epoch: 188, time elapse for current epoch: 24.54357147216797  
mean gen loss: 4.787508964538574, mean disc loss: 0.9211519360542297, mean vae loss: 1716.1112060546875  
mean vae loss kl: 630.934814453125 
Epoch: 189, time elapse for current epoch: 24.629645347595215  
mean gen loss: 4.931350231170654, mean disc loss: 0.8887947797775269, mean vae loss: 1704.4970703125  
mean vae loss kl: 626.6250610351562 
Epoch: 190, time elapse for current epoch: 24.62213897705078  
mean gen loss: 4.800896644592285, mean disc loss: 0.8889212012290955, mean vae loss: 1701.637939453125  
mean vae loss kl: 615.2132568359375 
Epoch: 191, time elapse for current epoch: 24.58260464668274  
mean gen loss: 4.822006702423096, mean disc loss: 0.8984665870666504, mean vae loss: 1722.379638671875  
mean vae loss kl: 617.7864379882812 
Epoch: 192, time elapse for current epoch: 24.513045072555542  
mean gen loss: 4.78772497177124, mean disc loss: 0.9103840589523315, mean vae loss: 1701.708984375  
mean vae loss kl: 614.2610473632812 
Epoch: 193, time elapse for current epoch: 24.42747187614441  
mean gen loss: 4.879146575927734, mean disc loss: 0.8748042583465576, mean vae loss: 1730.60498046875  
mean vae loss kl: 611.0582885742188 
Epoch: 194, time elapse for current epoch: 24.547074556350708  
mean gen loss: 4.6930832862854, mean disc loss: 0.9577500224113464, mean vae loss: 1711.8133544921875  
mean vae loss kl: 611.9768676757812 
Epoch: 195, time elapse for current epoch: 24.65416646003723  
mean gen loss: 4.775730609893799, mean disc loss: 0.9147199392318726, mean vae loss: 1704.8211669921875  
mean vae loss kl: 606.1115112304688 
Epoch: 196, time elapse for current epoch: 24.550577640533447  
mean gen loss: 4.756536960601807, mean disc loss: 0.9382584691047668, mean vae loss: 1705.008544921875  
mean vae loss kl: 600.22119140625 
Epoch: 197, time elapse for current epoch: 24.61713433265686  
mean gen loss: 4.898031711578369, mean disc loss: 0.8838290572166443, mean vae loss: 1692.494384765625  
mean vae loss kl: 601.1954956054688 
Epoch: 198, time elapse for current epoch: 24.54507279396057  
mean gen loss: 4.804864406585693, mean disc loss: 0.8991947174072266, mean vae loss: 1692.724853515625  
mean vae loss kl: 600.9224853515625 
Epoch: 199, time elapse for current epoch: 24.624641180038452  
mean gen loss: 4.889932155609131, mean disc loss: 0.8624625205993652, mean vae loss: 1713.8111572265625  
mean vae loss kl: 611.9154052734375 
Epoch: 200, time elapse for current epoch: 24.467005491256714  
mean gen loss: 4.664887428283691, mean disc loss: 0.9691329002380371, mean vae loss: 1717.1881103515625  
mean vae loss kl: 609.2671508789062 


traning finished at: 2022-08-22 03:41:43.188543
--------------------------------------------------------------------------- 

overall training time: 1.0 h 22.0 min 42.3261353969574 s  


==> pic/Beta Test/beta = 50/Summary_32_z5_b50.0_s60000.txt <==
Versions: V2.7 
Dataset: testdataset/train_images_32_wo_periodic_re.npy
--------------------------------------------------------------------------- 
Parameters: 
--------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 32
number of total training epochs: 200
sample size: 60000
sample method: fix
--------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 5
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000001D21E8A1FD0>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000001D2D5CFD9D0>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 50.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.3
Architecture: none
Flip weights?    True

Additional Info: 
otto_data_test
--------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 16, 16, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 16, 16, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization (BatchN  (None, 8, 8, 32)         128       
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_2 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_1 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 1, 1, 10)          10240     
                                                                 
 batch_normalization_2 (Batc  (None, 1, 1, 10)         40        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 1, 1, 10)          0         
                                                                 
=================================================================
Total params: 51,880
Trainable params: 51,668
Non-trainable params: 212
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         5120      
 nspose)                                                         
                                                                 
 batch_normalization_3 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_4 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 16, 16, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 46,784
Trainable params: 46,560
Non-trainable params: 224
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_4 (Conv2D)           (None, 16, 16, 8)         128       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 8)         0         
                                                                 
 conv2d_5 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_7 (Batc  (None, 8, 8, 16)         64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 8, 8, 16)          0         
                                                                 
 conv2d_6 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_8 (Batc  (None, 4, 4, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 4, 4, 32)          0         
                                                                 
 conv2d_7 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,104
Trainable params: 10,992
Non-trainable params: 112
_________________________________________________________________

--------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-08-23 17:12:03.334490
Epoch: 1, time elapse for current epoch: 30.21958041191101  
mean gen loss: 4.012530326843262, mean disc loss: 0.8758451342582703, mean vae loss: 754.3652954101562  
mean vae loss kl: 22.965492248535156 
Epoch: 2, time elapse for current epoch: 25.05251455307007  
mean gen loss: 2.723641872406006, mean disc loss: 1.603104591369629, mean vae loss: 969.0050659179688  
mean vae loss kl: 28.669530868530273 
Epoch: 3, time elapse for current epoch: 25.367285013198853  
mean gen loss: 2.691256284713745, mean disc loss: 1.6420116424560547, mean vae loss: 1400.820556640625  
mean vae loss kl: 64.37031555175781 
Epoch: 4, time elapse for current epoch: 25.155603647232056  
mean gen loss: 2.7557430267333984, mean disc loss: 1.6107492446899414, mean vae loss: 1822.2257080078125  
mean vae loss kl: 103.89810180664062 
Epoch: 5, time elapse for current epoch: 25.33275580406189  
mean gen loss: 2.7410125732421875, mean disc loss: 1.6336870193481445, mean vae loss: 2046.5909423828125  
mean vae loss kl: 121.55809783935547 
Epoch: 6, time elapse for current epoch: 25.373290061950684  
mean gen loss: 2.766423225402832, mean disc loss: 1.6191504001617432, mean vae loss: 2182.9853515625  
mean vae loss kl: 131.81198120117188 
Epoch: 7, time elapse for current epoch: 25.480382204055786  
mean gen loss: 2.7886204719543457, mean disc loss: 1.6206778287887573, mean vae loss: 2271.2021484375  
mean vae loss kl: 137.50936889648438 
Epoch: 8, time elapse for current epoch: 25.60048532485962  
mean gen loss: 2.801619291305542, mean disc loss: 1.6108652353286743, mean vae loss: 2329.02685546875  
mean vae loss kl: 141.09658813476562 
Epoch: 9, time elapse for current epoch: 25.709078788757324  
mean gen loss: 2.8080995082855225, mean disc loss: 1.600307583808899, mean vae loss: 2373.627197265625  
mean vae loss kl: 144.95518493652344 
Epoch: 10, time elapse for current epoch: 25.775135278701782  
mean gen loss: 2.8163931369781494, mean disc loss: 1.6035683155059814, mean vae loss: 2399.890625  
mean vae loss kl: 145.35812377929688 
Epoch: 11, time elapse for current epoch: 25.91825795173645  
mean gen loss: 2.847482919692993, mean disc loss: 1.5879286527633667, mean vae loss: 2426.67578125  
mean vae loss kl: 151.39573669433594 
Epoch: 12, time elapse for current epoch: 25.852201223373413  
mean gen loss: 2.8648569583892822, mean disc loss: 1.577246069908142, mean vae loss: 2444.754150390625  
mean vae loss kl: 149.32640075683594 
Epoch: 13, time elapse for current epoch: 25.780640125274658  
mean gen loss: 2.872316598892212, mean disc loss: 1.572134256362915, mean vae loss: 2454.12255859375  
mean vae loss kl: 147.2140655517578 
Epoch: 14, time elapse for current epoch: 25.738603353500366  
mean gen loss: 2.901151418685913, mean disc loss: 1.5576939582824707, mean vae loss: 2468.548095703125  
mean vae loss kl: 147.4808349609375 
Epoch: 15, time elapse for current epoch: 25.556947708129883  
mean gen loss: 2.928405523300171, mean disc loss: 1.5445672273635864, mean vae loss: 2489.044921875  
mean vae loss kl: 146.8670654296875 
Epoch: 16, time elapse for current epoch: 25.7165846824646  
mean gen loss: 2.943708658218384, mean disc loss: 1.5319777727127075, mean vae loss: 2486.1396484375  
mean vae loss kl: 145.60031127929688 
Epoch: 17, time elapse for current epoch: 25.538933038711548  
mean gen loss: 2.9765985012054443, mean disc loss: 1.5149188041687012, mean vae loss: 2496.418212890625  
mean vae loss kl: 146.9120635986328 
Epoch: 18, time elapse for current epoch: 25.612495183944702  
mean gen loss: 3.004997491836548, mean disc loss: 1.509106159210205, mean vae loss: 2517.0947265625  
mean vae loss kl: 153.69544982910156 
Epoch: 19, time elapse for current epoch: 25.72959589958191  
mean gen loss: 3.042664051055908, mean disc loss: 1.4815491437911987, mean vae loss: 2515.90283203125  
mean vae loss kl: 154.21958923339844 
Epoch: 20, time elapse for current epoch: 25.774134397506714  
mean gen loss: 3.039999008178711, mean disc loss: 1.4813501834869385, mean vae loss: 2521.508544921875  
mean vae loss kl: 152.4544677734375 
Epoch: 21, time elapse for current epoch: 25.784643173217773  
mean gen loss: 3.0507407188415527, mean disc loss: 1.4824819564819336, mean vae loss: 2541.006591796875  
mean vae loss kl: 155.05792236328125 
Epoch: 22, time elapse for current epoch: 25.688060522079468  
mean gen loss: 3.078742027282715, mean disc loss: 1.465833306312561, mean vae loss: 2533.668701171875  
mean vae loss kl: 153.49029541015625 
Epoch: 23, time elapse for current epoch: 25.89123511314392  
mean gen loss: 3.1253156661987305, mean disc loss: 1.4399396181106567, mean vae loss: 2547.876953125  
mean vae loss kl: 154.12411499023438 
Epoch: 24, time elapse for current epoch: 25.76162362098694  
mean gen loss: 3.1336426734924316, mean disc loss: 1.4481565952301025, mean vae loss: 2542.486083984375  
mean vae loss kl: 156.3201446533203 
Epoch: 25, time elapse for current epoch: 25.886230945587158  
mean gen loss: 3.1683449745178223, mean disc loss: 1.4232726097106934, mean vae loss: 2561.483642578125  
mean vae loss kl: 157.27955627441406 
Epoch: 26, time elapse for current epoch: 25.69056272506714  
mean gen loss: 3.2207107543945312, mean disc loss: 1.4001803398132324, mean vae loss: 2546.689697265625  
mean vae loss kl: 152.13204956054688 
Epoch: 27, time elapse for current epoch: 25.532426595687866  
mean gen loss: 3.2586402893066406, mean disc loss: 1.3778313398361206, mean vae loss: 2556.194091796875  
mean vae loss kl: 154.82931518554688 
Epoch: 28, time elapse for current epoch: 25.676050424575806  
mean gen loss: 3.255241870880127, mean disc loss: 1.3949902057647705, mean vae loss: 2559.45751953125  
mean vae loss kl: 156.7910614013672 
Epoch: 29, time elapse for current epoch: 25.706576824188232  
mean gen loss: 3.276211738586426, mean disc loss: 1.3693451881408691, mean vae loss: 2569.3349609375  
mean vae loss kl: 158.15052795410156 
Epoch: 30, time elapse for current epoch: 25.65152859687805  
mean gen loss: 3.319777011871338, mean disc loss: 1.3616799116134644, mean vae loss: 2569.264892578125  
mean vae loss kl: 154.6075439453125 
Epoch: 31, time elapse for current epoch: 25.396810054779053  
mean gen loss: 3.324887275695801, mean disc loss: 1.352994680404663, mean vae loss: 2570.156494140625  
mean vae loss kl: 154.91522216796875 
Epoch: 32, time elapse for current epoch: 25.639518976211548  
mean gen loss: 3.3429720401763916, mean disc loss: 1.3484256267547607, mean vae loss: 2573.589599609375  
mean vae loss kl: 154.1738739013672 
Epoch: 33, time elapse for current epoch: 25.350770711898804  
mean gen loss: 3.388991594314575, mean disc loss: 1.3242679834365845, mean vae loss: 2570.404052734375  
mean vae loss kl: 155.2086944580078 
Epoch: 34, time elapse for current epoch: 25.648526430130005  
mean gen loss: 3.395305871963501, mean disc loss: 1.3180029392242432, mean vae loss: 2566.688720703125  
mean vae loss kl: 156.4714813232422 
Epoch: 35, time elapse for current epoch: 25.381296396255493  
mean gen loss: 3.4649252891540527, mean disc loss: 1.2866190671920776, mean vae loss: 2574.119384765625  
mean vae loss kl: 158.4248504638672 
Epoch: 36, time elapse for current epoch: 25.36378240585327  
mean gen loss: 3.469743013381958, mean disc loss: 1.277618646621704, mean vae loss: 2579.16455078125  
mean vae loss kl: 155.62229919433594 
Epoch: 37, time elapse for current epoch: 25.504903316497803  
mean gen loss: 3.485236406326294, mean disc loss: 1.2737988233566284, mean vae loss: 2585.960693359375  
mean vae loss kl: 158.30325317382812 
Epoch: 38, time elapse for current epoch: 25.480382204055786  
mean gen loss: 3.5126874446868896, mean disc loss: 1.2610118389129639, mean vae loss: 2580.3828125  
mean vae loss kl: 159.99481201171875 
Epoch: 39, time elapse for current epoch: 25.380796432495117  
mean gen loss: 3.5648481845855713, mean disc loss: 1.2444655895233154, mean vae loss: 2569.83447265625  
mean vae loss kl: 153.049560546875 
Epoch: 40, time elapse for current epoch: 25.49389410018921  
mean gen loss: 3.578197956085205, mean disc loss: 1.2380717992782593, mean vae loss: 2575.2392578125  
mean vae loss kl: 155.0473175048828 
Epoch: 41, time elapse for current epoch: 25.555947303771973  
mean gen loss: 3.563192367553711, mean disc loss: 1.242098331451416, mean vae loss: 2569.00927734375  
mean vae loss kl: 155.49961853027344 
Epoch: 42, time elapse for current epoch: 25.4618661403656  
mean gen loss: 3.589246988296509, mean disc loss: 1.2409610748291016, mean vae loss: 2592.204833984375  
mean vae loss kl: 156.10037231445312 
Epoch: 43, time elapse for current epoch: 25.68956184387207  
mean gen loss: 3.6036062240600586, mean disc loss: 1.2334851026535034, mean vae loss: 2579.462890625  
mean vae loss kl: 156.4649658203125 
Epoch: 44, time elapse for current epoch: 25.72959589958191  
mean gen loss: 3.62803316116333, mean disc loss: 1.2346138954162598, mean vae loss: 2588.117919921875  
mean vae loss kl: 163.032470703125 
Epoch: 45, time elapse for current epoch: 25.657034158706665  
mean gen loss: 3.703840970993042, mean disc loss: 1.1885590553283691, mean vae loss: 2595.117919921875  
mean vae loss kl: 158.1962127685547 
Epoch: 46, time elapse for current epoch: 25.621002912521362  
mean gen loss: 3.686431884765625, mean disc loss: 1.188731074333191, mean vae loss: 2593.112060546875  
mean vae loss kl: 162.1052703857422 
Epoch: 47, time elapse for current epoch: 25.72258996963501  
mean gen loss: 3.672055721282959, mean disc loss: 1.213004469871521, mean vae loss: 2579.601318359375  
mean vae loss kl: 158.1891632080078 
Epoch: 48, time elapse for current epoch: 25.885730981826782  
mean gen loss: 3.7388312816619873, mean disc loss: 1.1868805885314941, mean vae loss: 2579.822021484375  
mean vae loss kl: 155.2847442626953 
Epoch: 49, time elapse for current epoch: 25.693565368652344  
mean gen loss: 3.7459139823913574, mean disc loss: 1.1870852708816528, mean vae loss: 2591.34716796875  
mean vae loss kl: 152.7613067626953 
Epoch: 50, time elapse for current epoch: 25.684056997299194  
mean gen loss: 3.7601852416992188, mean disc loss: 1.1816803216934204, mean vae loss: 2589.5751953125  
mean vae loss kl: 158.16253662109375 
Epoch: 51, time elapse for current epoch: 25.791649341583252  
mean gen loss: 3.790759801864624, mean disc loss: 1.1601207256317139, mean vae loss: 2585.174560546875  
mean vae loss kl: 157.0152130126953 
Epoch: 52, time elapse for current epoch: 25.72409152984619  
mean gen loss: 3.7806568145751953, mean disc loss: 1.1784197092056274, mean vae loss: 2598.269287109375  
mean vae loss kl: 158.74899291992188 
Epoch: 53, time elapse for current epoch: 25.623004913330078  
mean gen loss: 3.774083375930786, mean disc loss: 1.1768735647201538, mean vae loss: 2603.537353515625  
mean vae loss kl: 163.05813598632812 
Epoch: 54, time elapse for current epoch: 25.778137683868408  
mean gen loss: 3.856773614883423, mean disc loss: 1.1370127201080322, mean vae loss: 2606.68212890625  
mean vae loss kl: 157.60614013671875 
Epoch: 55, time elapse for current epoch: 25.768629789352417  
mean gen loss: 3.8600716590881348, mean disc loss: 1.1352344751358032, mean vae loss: 2597.614990234375  
mean vae loss kl: 162.525146484375 
Epoch: 56, time elapse for current epoch: 25.917757987976074  
mean gen loss: 3.951460599899292, mean disc loss: 1.1134676933288574, mean vae loss: 2593.12353515625  
mean vae loss kl: 152.54661560058594 
Epoch: 57, time elapse for current epoch: 25.75461745262146  
mean gen loss: 3.9581851959228516, mean disc loss: 1.1186776161193848, mean vae loss: 2627.286376953125  
mean vae loss kl: 162.6264190673828 
Epoch: 58, time elapse for current epoch: 25.758620977401733  
mean gen loss: 3.969451665878296, mean disc loss: 1.0954076051712036, mean vae loss: 2601.40380859375  
mean vae loss kl: 162.72836303710938 
Epoch: 59, time elapse for current epoch: 25.757620334625244  
mean gen loss: 3.9710443019866943, mean disc loss: 1.1089911460876465, mean vae loss: 2602.45556640625  
mean vae loss kl: 158.2216339111328 
Epoch: 60, time elapse for current epoch: 25.91925883293152  
mean gen loss: 3.958266258239746, mean disc loss: 1.111166000366211, mean vae loss: 2604.447265625  
mean vae loss kl: 158.34481811523438 
Epoch: 61, time elapse for current epoch: 25.758121013641357  
mean gen loss: 4.015200138092041, mean disc loss: 1.0767241716384888, mean vae loss: 2606.955078125  
mean vae loss kl: 159.0487518310547 
Epoch: 62, time elapse for current epoch: 25.75361657142639  
mean gen loss: 4.005981922149658, mean disc loss: 1.0747708082199097, mean vae loss: 2588.92822265625  
mean vae loss kl: 159.16323852539062 
Epoch: 63, time elapse for current epoch: 25.719588041305542  
mean gen loss: 4.085381031036377, mean disc loss: 1.057419776916504, mean vae loss: 2609.97998046875  
mean vae loss kl: 162.27587890625 
Epoch: 64, time elapse for current epoch: 25.63951826095581  
mean gen loss: 4.072683811187744, mean disc loss: 1.0699294805526733, mean vae loss: 2603.60107421875  
mean vae loss kl: 156.71783447265625 
Epoch: 65, time elapse for current epoch: 25.72759485244751  
mean gen loss: 4.081448078155518, mean disc loss: 1.0689888000488281, mean vae loss: 2611.47216796875  
mean vae loss kl: 159.02334594726562 
Epoch: 66, time elapse for current epoch: 25.723591089248657  
mean gen loss: 4.1081318855285645, mean disc loss: 1.0663853883743286, mean vae loss: 2606.960205078125  
mean vae loss kl: 160.65521240234375 
Epoch: 67, time elapse for current epoch: 25.697568655014038  
mean gen loss: 4.145683288574219, mean disc loss: 1.045600175857544, mean vae loss: 2605.876953125  
mean vae loss kl: 161.14700317382812 
Epoch: 68, time elapse for current epoch: 25.626007080078125  
mean gen loss: 4.145020484924316, mean disc loss: 1.0584557056427002, mean vae loss: 2611.168212890625  
mean vae loss kl: 158.0933837890625 
Epoch: 69, time elapse for current epoch: 25.730096578598022  
mean gen loss: 4.180263519287109, mean disc loss: 1.0331740379333496, mean vae loss: 2609.472900390625  
mean vae loss kl: 160.51365661621094 
Epoch: 70, time elapse for current epoch: 25.735601663589478  
mean gen loss: 4.200448989868164, mean disc loss: 1.0369579792022705, mean vae loss: 2606.16455078125  
mean vae loss kl: 160.15240478515625 
Epoch: 71, time elapse for current epoch: 25.617500066757202  
mean gen loss: 4.295516490936279, mean disc loss: 0.9923660755157471, mean vae loss: 2600.41650390625  
mean vae loss kl: 159.92059326171875 
Epoch: 72, time elapse for current epoch: 25.563955068588257  
mean gen loss: 4.319041728973389, mean disc loss: 0.9899104237556458, mean vae loss: 2617.913330078125  
mean vae loss kl: 155.4141387939453 
Epoch: 73, time elapse for current epoch: 25.593979835510254  
mean gen loss: 4.237549304962158, mean disc loss: 1.0283974409103394, mean vae loss: 2609.620361328125  
mean vae loss kl: 158.0281219482422 
Epoch: 74, time elapse for current epoch: 25.608492374420166  
mean gen loss: 4.3242363929748535, mean disc loss: 0.9980534315109253, mean vae loss: 2617.0634765625  
mean vae loss kl: 160.55279541015625 
Epoch: 75, time elapse for current epoch: 25.681055307388306  
mean gen loss: 4.333189010620117, mean disc loss: 1.0021038055419922, mean vae loss: 2608.218505859375  
mean vae loss kl: 161.15611267089844 
Epoch: 76, time elapse for current epoch: 25.65603280067444  
mean gen loss: 4.388491153717041, mean disc loss: 0.9730773568153381, mean vae loss: 2600.950927734375  
mean vae loss kl: 159.7011260986328 
Epoch: 77, time elapse for current epoch: 25.690061807632446  
mean gen loss: 4.416783809661865, mean disc loss: 0.9712902903556824, mean vae loss: 2613.587890625  
mean vae loss kl: 157.41700744628906 
Epoch: 78, time elapse for current epoch: 25.62650752067566  
mean gen loss: 4.375433444976807, mean disc loss: 0.9822108745574951, mean vae loss: 2628.160888671875  
mean vae loss kl: 158.27931213378906 
Epoch: 79, time elapse for current epoch: 25.556447744369507  
mean gen loss: 4.463342666625977, mean disc loss: 0.9494960904121399, mean vae loss: 2613.237060546875  
mean vae loss kl: 159.87570190429688 
Epoch: 80, time elapse for current epoch: 25.523919582366943  
mean gen loss: 4.4765424728393555, mean disc loss: 0.9356380701065063, mean vae loss: 2616.447509765625  
mean vae loss kl: 159.822265625 
Epoch: 81, time elapse for current epoch: 25.68005394935608  
mean gen loss: 4.461348056793213, mean disc loss: 0.951274037361145, mean vae loss: 2610.312255859375  
mean vae loss kl: 161.47097778320312 
Epoch: 82, time elapse for current epoch: 25.71908664703369  
mean gen loss: 4.453495979309082, mean disc loss: 0.9607715606689453, mean vae loss: 2607.4755859375  
mean vae loss kl: 155.87814331054688 
Epoch: 83, time elapse for current epoch: 25.52942442893982  
mean gen loss: 4.514404773712158, mean disc loss: 0.9525030851364136, mean vae loss: 2607.41552734375  
mean vae loss kl: 160.55738830566406 
Epoch: 84, time elapse for current epoch: 25.54593849182129  
mean gen loss: 4.561466693878174, mean disc loss: 0.9200511574745178, mean vae loss: 2602.0927734375  
mean vae loss kl: 156.2339630126953 
Epoch: 85, time elapse for current epoch: 25.577465057373047  
mean gen loss: 4.560059070587158, mean disc loss: 0.9239388704299927, mean vae loss: 2601.709228515625  
mean vae loss kl: 157.0315399169922 
Epoch: 86, time elapse for current epoch: 25.656533241271973  
mean gen loss: 4.524880886077881, mean disc loss: 0.9471999406814575, mean vae loss: 2608.84228515625  
mean vae loss kl: 162.13084411621094 
Epoch: 87, time elapse for current epoch: 25.6595356464386  
mean gen loss: 4.503377437591553, mean disc loss: 0.9475091099739075, mean vae loss: 2622.389892578125  
mean vae loss kl: 158.90570068359375 
Epoch: 88, time elapse for current epoch: 25.525420904159546  
mean gen loss: 4.502105712890625, mean disc loss: 0.9420566558837891, mean vae loss: 2624.876708984375  
mean vae loss kl: 162.1873779296875 
Epoch: 89, time elapse for current epoch: 25.57496404647827  
mean gen loss: 4.572164535522461, mean disc loss: 0.9273980259895325, mean vae loss: 2614.721923828125  
mean vae loss kl: 162.9477996826172 
Epoch: 90, time elapse for current epoch: 25.617999792099  
mean gen loss: 4.572958469390869, mean disc loss: 0.9435839056968689, mean vae loss: 2624.982177734375  
mean vae loss kl: 166.79502868652344 
Epoch: 91, time elapse for current epoch: 25.76412606239319  
mean gen loss: 4.639564514160156, mean disc loss: 0.9077368974685669, mean vae loss: 2603.12451171875  
mean vae loss kl: 156.65443420410156 
Epoch: 92, time elapse for current epoch: 25.816671133041382  
mean gen loss: 4.633366107940674, mean disc loss: 0.9124523401260376, mean vae loss: 2630.145751953125  
mean vae loss kl: 162.2106475830078 
Epoch: 93, time elapse for current epoch: 25.668543577194214  
mean gen loss: 4.646264553070068, mean disc loss: 0.9228049516677856, mean vae loss: 2622.182373046875  
mean vae loss kl: 165.613037109375 
Epoch: 94, time elapse for current epoch: 25.58397102355957  
mean gen loss: 4.590787887573242, mean disc loss: 0.9376161694526672, mean vae loss: 2604.399658203125  
mean vae loss kl: 159.27598571777344 
Epoch: 95, time elapse for current epoch: 25.593979358673096  
mean gen loss: 4.613083362579346, mean disc loss: 0.947060227394104, mean vae loss: 2616.830322265625  
mean vae loss kl: 159.02740478515625 
Epoch: 96, time elapse for current epoch: 25.68105435371399  
mean gen loss: 4.663163185119629, mean disc loss: 0.9140203595161438, mean vae loss: 2637.42578125  
mean vae loss kl: 164.6358642578125 
Epoch: 97, time elapse for current epoch: 25.584471702575684  
mean gen loss: 4.7222089767456055, mean disc loss: 0.8990445137023926, mean vae loss: 2615.369873046875  
mean vae loss kl: 164.07711791992188 
Epoch: 98, time elapse for current epoch: 25.620001792907715  
mean gen loss: 4.789733409881592, mean disc loss: 0.8711411356925964, mean vae loss: 2618.82421875  
mean vae loss kl: 162.24331665039062 
Epoch: 99, time elapse for current epoch: 25.631011247634888  
mean gen loss: 4.8200836181640625, mean disc loss: 0.8623539805412292, mean vae loss: 2618.421630859375  
mean vae loss kl: 161.81793212890625 
Epoch: 100, time elapse for current epoch: 25.538432121276855  
mean gen loss: 4.783376693725586, mean disc loss: 0.8614716529846191, mean vae loss: 2607.47216796875  
mean vae loss kl: 162.12570190429688 
Epoch: 101, time elapse for current epoch: 25.38730216026306  
mean gen loss: 4.9151458740234375, mean disc loss: 0.8250880241394043, mean vae loss: 2604.375732421875  
mean vae loss kl: 158.43328857421875 
Epoch: 102, time elapse for current epoch: 25.488389253616333  
mean gen loss: 4.872798442840576, mean disc loss: 0.8511999249458313, mean vae loss: 2624.26513671875  
mean vae loss kl: 160.9078826904297 
Epoch: 103, time elapse for current epoch: 25.666542291641235  
mean gen loss: 4.847222805023193, mean disc loss: 0.8444300889968872, mean vae loss: 2628.458740234375  
mean vae loss kl: 165.41993713378906 
Epoch: 104, time elapse for current epoch: 25.71458339691162  
mean gen loss: 4.923379898071289, mean disc loss: 0.8412855267524719, mean vae loss: 2618.900634765625  
mean vae loss kl: 165.8345947265625 
Epoch: 105, time elapse for current epoch: 25.57796573638916  
mean gen loss: 5.015118598937988, mean disc loss: 0.8054611682891846, mean vae loss: 2616.75048828125  
mean vae loss kl: 161.73768615722656 
Epoch: 106, time elapse for current epoch: 25.638017892837524  
mean gen loss: 4.940860271453857, mean disc loss: 0.8211768269538879, mean vae loss: 2631.104736328125  
mean vae loss kl: 163.47174072265625 
Epoch: 107, time elapse for current epoch: 25.80666184425354  
mean gen loss: 5.000585079193115, mean disc loss: 0.8333808183670044, mean vae loss: 2631.34326171875  
mean vae loss kl: 164.10186767578125 
Epoch: 108, time elapse for current epoch: 25.736101627349854  
mean gen loss: 4.989634037017822, mean disc loss: 0.8399818539619446, mean vae loss: 2626.621337890625  
mean vae loss kl: 165.1254119873047 
Epoch: 109, time elapse for current epoch: 25.653030395507812  
mean gen loss: 5.015083312988281, mean disc loss: 0.8303300738334656, mean vae loss: 2631.66552734375  
mean vae loss kl: 167.36241149902344 
Epoch: 110, time elapse for current epoch: 25.730596780776978  
mean gen loss: 5.038631916046143, mean disc loss: 0.8106960654258728, mean vae loss: 2610.916015625  
mean vae loss kl: 159.9007568359375 
Epoch: 111, time elapse for current epoch: 25.771631956100464  
mean gen loss: 4.895965099334717, mean disc loss: 0.8492786884307861, mean vae loss: 2615.489501953125  
mean vae loss kl: 163.65985107421875 
Epoch: 112, time elapse for current epoch: 25.869216203689575  
mean gen loss: 4.9380388259887695, mean disc loss: 0.854317307472229, mean vae loss: 2614.416748046875  
mean vae loss kl: 167.00914001464844 
Epoch: 113, time elapse for current epoch: 25.733599185943604  
mean gen loss: 5.12360954284668, mean disc loss: 0.8060435056686401, mean vae loss: 2617.188232421875  
mean vae loss kl: 168.92514038085938 
Epoch: 114, time elapse for current epoch: 25.51541233062744  
mean gen loss: 5.088476657867432, mean disc loss: 0.8398298025131226, mean vae loss: 2628.328857421875  
mean vae loss kl: 170.1865997314453 
Epoch: 115, time elapse for current epoch: 25.489890336990356  
mean gen loss: 5.001189708709717, mean disc loss: 0.8382662534713745, mean vae loss: 2627.65625  
mean vae loss kl: 164.1015625 
Epoch: 116, time elapse for current epoch: 25.575964212417603  
mean gen loss: 5.074643135070801, mean disc loss: 0.8205667734146118, mean vae loss: 2618.643798828125  
mean vae loss kl: 160.59994506835938 
Epoch: 117, time elapse for current epoch: 25.634013891220093  
mean gen loss: 5.179624080657959, mean disc loss: 0.8035056591033936, mean vae loss: 2614.136474609375  
mean vae loss kl: 160.27108764648438 
Epoch: 118, time elapse for current epoch: 25.58397150039673  
mean gen loss: 5.060306072235107, mean disc loss: 0.827069103717804, mean vae loss: 2626.532470703125  
mean vae loss kl: 164.69741821289062 
Epoch: 119, time elapse for current epoch: 25.960294485092163  
mean gen loss: 5.122321128845215, mean disc loss: 0.8027613759040833, mean vae loss: 2614.4482421875  
mean vae loss kl: 163.77996826171875 
Epoch: 120, time elapse for current epoch: 25.625006198883057  
mean gen loss: 5.182144641876221, mean disc loss: 0.8138136267662048, mean vae loss: 2610.01220703125  
mean vae loss kl: 163.6512908935547 
Epoch: 121, time elapse for current epoch: 25.553945302963257  
mean gen loss: 5.163801193237305, mean disc loss: 0.7872909307479858, mean vae loss: 2611.350341796875  
mean vae loss kl: 163.99183654785156 
Epoch: 122, time elapse for current epoch: 25.65303134918213  
mean gen loss: 5.219022274017334, mean disc loss: 0.7632722854614258, mean vae loss: 2633.100830078125  
mean vae loss kl: 166.89231872558594 
Epoch: 123, time elapse for current epoch: 25.74761128425598  
mean gen loss: 5.201697826385498, mean disc loss: 0.7921350002288818, mean vae loss: 2622.899658203125  
mean vae loss kl: 166.91525268554688 
Epoch: 124, time elapse for current epoch: 25.778637886047363  
mean gen loss: 5.3219099044799805, mean disc loss: 0.755571722984314, mean vae loss: 2640.279541015625  
mean vae loss kl: 168.02142333984375 
Epoch: 125, time elapse for current epoch: 25.801658391952515  
mean gen loss: 5.228034019470215, mean disc loss: 0.7676776647567749, mean vae loss: 2626.814208984375  
mean vae loss kl: 166.66160583496094 
Epoch: 126, time elapse for current epoch: 25.840691566467285  
mean gen loss: 5.47325325012207, mean disc loss: 0.7347478270530701, mean vae loss: 2631.27490234375  
mean vae loss kl: 167.1563262939453 
Epoch: 127, time elapse for current epoch: 25.823676824569702  
mean gen loss: 5.34367036819458, mean disc loss: 0.7671034932136536, mean vae loss: 2631.70556640625  
mean vae loss kl: 163.5088653564453 
Epoch: 128, time elapse for current epoch: 25.797154426574707  
mean gen loss: 5.409019470214844, mean disc loss: 0.7457414269447327, mean vae loss: 2638.740966796875  
mean vae loss kl: 164.60037231445312 
Epoch: 129, time elapse for current epoch: 25.810165405273438  
mean gen loss: 5.3282880783081055, mean disc loss: 0.7561401128768921, mean vae loss: 2638.97607421875  
mean vae loss kl: 164.09176635742188 
Epoch: 130, time elapse for current epoch: 25.494394540786743  
mean gen loss: 5.236401081085205, mean disc loss: 0.7909027934074402, mean vae loss: 2637.15966796875  
mean vae loss kl: 165.62449645996094 
Epoch: 131, time elapse for current epoch: 25.57095956802368  
mean gen loss: 5.327565670013428, mean disc loss: 0.7670116424560547, mean vae loss: 2643.6123046875  
mean vae loss kl: 170.15960693359375 
Epoch: 132, time elapse for current epoch: 25.739104509353638  
mean gen loss: 5.377349853515625, mean disc loss: 0.7575675249099731, mean vae loss: 2623.927490234375  
mean vae loss kl: 168.2593994140625 
Epoch: 133, time elapse for current epoch: 25.608492136001587  
mean gen loss: 5.377358436584473, mean disc loss: 0.7424582839012146, mean vae loss: 2626.060791015625  
mean vae loss kl: 170.38731384277344 
Epoch: 134, time elapse for current epoch: 25.573962450027466  
mean gen loss: 5.4153313636779785, mean disc loss: 0.750271201133728, mean vae loss: 2627.625244140625  
mean vae loss kl: 169.85787963867188 
Epoch: 135, time elapse for current epoch: 25.550442695617676  
mean gen loss: 5.290709018707275, mean disc loss: 0.7733124494552612, mean vae loss: 2616.321533203125  
mean vae loss kl: 166.4163818359375 
Epoch: 136, time elapse for current epoch: 25.55794858932495  
mean gen loss: 5.4767560958862305, mean disc loss: 0.7557564377784729, mean vae loss: 2618.70166015625  
mean vae loss kl: 166.47337341308594 
Epoch: 137, time elapse for current epoch: 25.77813720703125  
mean gen loss: 5.443484306335449, mean disc loss: 0.7528308629989624, mean vae loss: 2620.469482421875  
mean vae loss kl: 162.99143981933594 
Epoch: 138, time elapse for current epoch: 25.72609281539917  
mean gen loss: 5.441528797149658, mean disc loss: 0.7490662932395935, mean vae loss: 2634.245849609375  
mean vae loss kl: 161.57391357421875 
Epoch: 139, time elapse for current epoch: 25.88272786140442  
mean gen loss: 5.515674114227295, mean disc loss: 0.7324140667915344, mean vae loss: 2641.198974609375  
mean vae loss kl: 159.2552490234375 
Epoch: 140, time elapse for current epoch: 25.814668655395508  
mean gen loss: 5.439447402954102, mean disc loss: 0.758418083190918, mean vae loss: 2645.020751953125  
mean vae loss kl: 167.02647399902344 
Epoch: 141, time elapse for current epoch: 25.7596218585968  
mean gen loss: 5.321415424346924, mean disc loss: 0.7604036927223206, mean vae loss: 2641.800537109375  
mean vae loss kl: 166.4876708984375 
Epoch: 142, time elapse for current epoch: 25.63951849937439  
mean gen loss: 5.465174674987793, mean disc loss: 0.714142382144928, mean vae loss: 2643.873046875  
mean vae loss kl: 168.68276977539062 
Epoch: 143, time elapse for current epoch: 25.665541172027588  
mean gen loss: 5.546128749847412, mean disc loss: 0.7148858308792114, mean vae loss: 2631.236572265625  
mean vae loss kl: 165.471435546875 
Epoch: 144, time elapse for current epoch: 25.647024869918823  
mean gen loss: 5.4987874031066895, mean disc loss: 0.7276628017425537, mean vae loss: 2652.91015625  
mean vae loss kl: 164.33087158203125 
Epoch: 145, time elapse for current epoch: 25.672046661376953  
mean gen loss: 5.470441818237305, mean disc loss: 0.7401013374328613, mean vae loss: 2627.699951171875  
mean vae loss kl: 162.5811309814453 
Epoch: 146, time elapse for current epoch: 25.604989290237427  
mean gen loss: 5.422653675079346, mean disc loss: 0.7574015855789185, mean vae loss: 2628.711669921875  
mean vae loss kl: 160.95152282714844 
Epoch: 147, time elapse for current epoch: 25.55644726753235  
mean gen loss: 5.6106343269348145, mean disc loss: 0.7176973819732666, mean vae loss: 2615.46826171875  
mean vae loss kl: 161.82235717773438 
Epoch: 148, time elapse for current epoch: 25.708077430725098  
mean gen loss: 5.622888088226318, mean disc loss: 0.7126725912094116, mean vae loss: 2635.994140625  
mean vae loss kl: 167.60743713378906 
Epoch: 149, time elapse for current epoch: 25.63251256942749  
mean gen loss: 5.527615547180176, mean disc loss: 0.7335842251777649, mean vae loss: 2632.29150390625  
mean vae loss kl: 164.3009490966797 
Epoch: 150, time elapse for current epoch: 25.67855215072632  
mean gen loss: 5.409022331237793, mean disc loss: 0.761031985282898, mean vae loss: 2632.281982421875  
mean vae loss kl: 166.79647827148438 
Epoch: 151, time elapse for current epoch: 25.710580348968506  
mean gen loss: 5.4448418617248535, mean disc loss: 0.7326635122299194, mean vae loss: 2637.814208984375  
mean vae loss kl: 165.4620819091797 
Epoch: 152, time elapse for current epoch: 25.53242778778076  
mean gen loss: 5.707294940948486, mean disc loss: 0.6888806223869324, mean vae loss: 2628.349365234375  
mean vae loss kl: 167.1513214111328 
Epoch: 153, time elapse for current epoch: 25.593979358673096  
mean gen loss: 5.789971828460693, mean disc loss: 0.6786364316940308, mean vae loss: 2624.069580078125  
mean vae loss kl: 168.3096160888672 
Epoch: 154, time elapse for current epoch: 25.713581800460815  
mean gen loss: 5.694531440734863, mean disc loss: 0.7024099826812744, mean vae loss: 2630.0283203125  
mean vae loss kl: 174.6221923828125 
Epoch: 155, time elapse for current epoch: 25.446852922439575  
mean gen loss: 5.829814434051514, mean disc loss: 0.6840739846229553, mean vae loss: 2633.2333984375  
mean vae loss kl: 169.3120880126953 
Epoch: 156, time elapse for current epoch: 25.634514808654785  
mean gen loss: 5.792909145355225, mean disc loss: 0.6854981780052185, mean vae loss: 2619.314208984375  
mean vae loss kl: 162.26242065429688 
Epoch: 157, time elapse for current epoch: 25.560450792312622  
mean gen loss: 5.644767761230469, mean disc loss: 0.7292160391807556, mean vae loss: 2639.46923828125  
mean vae loss kl: 163.2697296142578 
Epoch: 158, time elapse for current epoch: 25.619500875473022  
mean gen loss: 5.598492622375488, mean disc loss: 0.7343590259552002, mean vae loss: 2637.088623046875  
mean vae loss kl: 163.62054443359375 
Epoch: 159, time elapse for current epoch: 25.585972547531128  
mean gen loss: 5.652741432189941, mean disc loss: 0.7223635315895081, mean vae loss: 2635.019775390625  
mean vae loss kl: 165.7796630859375 
Epoch: 160, time elapse for current epoch: 25.52692198753357  
mean gen loss: 5.7214884757995605, mean disc loss: 0.7035859227180481, mean vae loss: 2625.4453125  
mean vae loss kl: 162.55393981933594 
Epoch: 161, time elapse for current epoch: 25.680554151535034  
mean gen loss: 5.738008499145508, mean disc loss: 0.718093752861023, mean vae loss: 2599.525634765625  
mean vae loss kl: 162.8900909423828 
Epoch: 162, time elapse for current epoch: 25.52091670036316  
mean gen loss: 5.6947431564331055, mean disc loss: 0.7140882611274719, mean vae loss: 2605.790283203125  
mean vae loss kl: 168.3031005859375 
Epoch: 163, time elapse for current epoch: 25.547939777374268  
mean gen loss: 5.78239631652832, mean disc loss: 0.6744838356971741, mean vae loss: 2629.26318359375  
mean vae loss kl: 169.8094940185547 
Epoch: 164, time elapse for current epoch: 25.420831441879272  
mean gen loss: 5.727410316467285, mean disc loss: 0.7074583768844604, mean vae loss: 2627.792236328125  
mean vae loss kl: 164.8179168701172 
Epoch: 165, time elapse for current epoch: 25.497897148132324  
mean gen loss: 5.66239595413208, mean disc loss: 0.7118475437164307, mean vae loss: 2620.736328125  
mean vae loss kl: 162.1934356689453 
Epoch: 166, time elapse for current epoch: 25.667542934417725  
mean gen loss: 5.73861026763916, mean disc loss: 0.709382176399231, mean vae loss: 2625.043701171875  
mean vae loss kl: 166.55516052246094 
Epoch: 167, time elapse for current epoch: 25.823676824569702  
mean gen loss: 5.750074863433838, mean disc loss: 0.7004568576812744, mean vae loss: 2632.9560546875  
mean vae loss kl: 170.79273986816406 
Epoch: 168, time elapse for current epoch: 25.692564487457275  
mean gen loss: 5.709681034088135, mean disc loss: 0.6943825483322144, mean vae loss: 2642.113037109375  
mean vae loss kl: 166.9486541748047 
Epoch: 169, time elapse for current epoch: 25.856204986572266  
mean gen loss: 5.7591094970703125, mean disc loss: 0.7117084860801697, mean vae loss: 2647.055419921875  
mean vae loss kl: 166.6507110595703 
Epoch: 170, time elapse for current epoch: 25.894237518310547  
mean gen loss: 5.902327060699463, mean disc loss: 0.6586132049560547, mean vae loss: 2626.07763671875  
mean vae loss kl: 167.1269073486328 
Epoch: 171, time elapse for current epoch: 26.048870086669922  
mean gen loss: 6.084826946258545, mean disc loss: 0.6421985626220703, mean vae loss: 2622.608642578125  
mean vae loss kl: 163.70726013183594 
Epoch: 172, time elapse for current epoch: 25.93977689743042  
mean gen loss: 6.062541961669922, mean disc loss: 0.636239767074585, mean vae loss: 2647.75927734375  
mean vae loss kl: 167.73089599609375 
Epoch: 173, time elapse for current epoch: 25.99532413482666  
mean gen loss: 6.042651176452637, mean disc loss: 0.6370083093643188, mean vae loss: 2642.784423828125  
mean vae loss kl: 167.74688720703125 
Epoch: 174, time elapse for current epoch: 25.754617929458618  
mean gen loss: 6.077976226806641, mean disc loss: 0.6231563091278076, mean vae loss: 2643.638427734375  
mean vae loss kl: 169.0181121826172 
Epoch: 175, time elapse for current epoch: 25.99432349205017  
mean gen loss: 6.0173869132995605, mean disc loss: 0.6430595517158508, mean vae loss: 2632.701904296875  
mean vae loss kl: 164.56561279296875 
Epoch: 176, time elapse for current epoch: 25.831183671951294  
mean gen loss: 6.00830602645874, mean disc loss: 0.6465469002723694, mean vae loss: 2630.866943359375  
mean vae loss kl: 166.69708251953125 
Epoch: 177, time elapse for current epoch: 25.94678282737732  
mean gen loss: 6.117496490478516, mean disc loss: 0.6087794899940491, mean vae loss: 2621.673095703125  
mean vae loss kl: 173.7989044189453 
Epoch: 178, time elapse for current epoch: 25.62700867652893  
mean gen loss: 6.208472728729248, mean disc loss: 0.6034656763076782, mean vae loss: 2618.29296875  
mean vae loss kl: 163.95550537109375 
Epoch: 179, time elapse for current epoch: 25.546438932418823  
mean gen loss: 5.996862411499023, mean disc loss: 0.6317909359931946, mean vae loss: 2620.388916015625  
mean vae loss kl: 170.795654296875 
Epoch: 180, time elapse for current epoch: 25.67304754257202  
mean gen loss: 6.060522079467773, mean disc loss: 0.6186565160751343, mean vae loss: 2614.446044921875  
mean vae loss kl: 162.7264404296875 
Epoch: 181, time elapse for current epoch: 25.59297823905945  
mean gen loss: 6.0359206199646, mean disc loss: 0.6366869807243347, mean vae loss: 2623.31396484375  
mean vae loss kl: 160.99378967285156 
Epoch: 182, time elapse for current epoch: 25.673547983169556  
mean gen loss: 5.970456123352051, mean disc loss: 0.6626247763633728, mean vae loss: 2640.2109375  
mean vae loss kl: 160.9274444580078 
Epoch: 183, time elapse for current epoch: 25.594480514526367  
mean gen loss: 5.987949848175049, mean disc loss: 0.6775496602058411, mean vae loss: 2620.423095703125  
mean vae loss kl: 161.6768798828125 
Epoch: 184, time elapse for current epoch: 25.710580348968506  
mean gen loss: 6.07007360458374, mean disc loss: 0.6609247922897339, mean vae loss: 2605.213623046875  
mean vae loss kl: 160.78109741210938 
Epoch: 185, time elapse for current epoch: 25.80916404724121  
mean gen loss: 6.0523200035095215, mean disc loss: 0.6692700982093811, mean vae loss: 2635.690185546875  
mean vae loss kl: 161.31192016601562 
Epoch: 186, time elapse for current epoch: 25.73360013961792  
mean gen loss: 6.001226425170898, mean disc loss: 0.6577327847480774, mean vae loss: 2630.894775390625  
mean vae loss kl: 159.90614318847656 
Epoch: 187, time elapse for current epoch: 25.657533884048462  
mean gen loss: 6.193351745605469, mean disc loss: 0.648555338382721, mean vae loss: 2630.70263671875  
mean vae loss kl: 165.86436462402344 
Epoch: 188, time elapse for current epoch: 25.595981121063232  
mean gen loss: 6.063209056854248, mean disc loss: 0.6616222262382507, mean vae loss: 2640.878173828125  
mean vae loss kl: 166.5830841064453 
Epoch: 189, time elapse for current epoch: 25.737602949142456  
mean gen loss: 6.077485084533691, mean disc loss: 0.6506534218788147, mean vae loss: 2649.31396484375  
mean vae loss kl: 169.49102783203125 
Epoch: 190, time elapse for current epoch: 25.56645631790161  
mean gen loss: 6.105443954467773, mean disc loss: 0.658137321472168, mean vae loss: 2628.97119140625  
mean vae loss kl: 168.90478515625 
Epoch: 191, time elapse for current epoch: 25.6595356464386  
mean gen loss: 6.026182651519775, mean disc loss: 0.6761512160301208, mean vae loss: 2647.15576171875  
mean vae loss kl: 167.38613891601562 
Epoch: 192, time elapse for current epoch: 25.684057235717773  
mean gen loss: 6.2207255363464355, mean disc loss: 0.6417483687400818, mean vae loss: 2638.593505859375  
mean vae loss kl: 169.8507537841797 
Epoch: 193, time elapse for current epoch: 25.428837776184082  
mean gen loss: 5.917712688446045, mean disc loss: 0.6751624345779419, mean vae loss: 2637.126953125  
mean vae loss kl: 166.06251525878906 
Epoch: 194, time elapse for current epoch: 25.45335865020752  
mean gen loss: 6.089534282684326, mean disc loss: 0.6451361775398254, mean vae loss: 2625.32666015625  
mean vae loss kl: 164.3699493408203 
Epoch: 195, time elapse for current epoch: 25.470874309539795  
mean gen loss: 6.018614292144775, mean disc loss: 0.6687684059143066, mean vae loss: 2645.27587890625  
mean vae loss kl: 165.8921356201172 
Epoch: 196, time elapse for current epoch: 25.51040744781494  
mean gen loss: 5.990241050720215, mean disc loss: 0.6798872947692871, mean vae loss: 2633.947265625  
mean vae loss kl: 168.67172241210938 
Epoch: 197, time elapse for current epoch: 25.652029752731323  
mean gen loss: 6.05731725692749, mean disc loss: 0.6718245148658752, mean vae loss: 2641.852294921875  
mean vae loss kl: 168.53797912597656 
Epoch: 198, time elapse for current epoch: 25.605990409851074  
mean gen loss: 6.19855260848999, mean disc loss: 0.6571371555328369, mean vae loss: 2632.513427734375  
mean vae loss kl: 170.6009521484375 
Epoch: 199, time elapse for current epoch: 25.588975191116333  
mean gen loss: 6.022860527038574, mean disc loss: 0.6643624305725098, mean vae loss: 2658.43701171875  
mean vae loss kl: 169.0014190673828 
Epoch: 200, time elapse for current epoch: 25.506404638290405  
mean gen loss: 5.903914451599121, mean disc loss: 0.670219898223877, mean vae loss: 2668.454345703125  
mean vae loss kl: 167.66810607910156 


traning finished at: 2022-08-23 18:37:40.391643
--------------------------------------------------------------------------- 

overall training time: 1.0 h 25.0 min 37.05715298652649 s  


==> pic/MS_Test 25 Gen Pic with Err/Alloy/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/alloy_2_inverse_big.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000001C3D42D1C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000001C3D42D1820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 10:41:12.503172


==> pic/MS_Test 25 Gen Pic with Err/Alloy/test_1_error_summary.txt <==
alloy_2_inverse_big
Absolute Fehler: 0.007434890702731681
Relative Fehler: 0.016375516335701768

==> pic/MS_Test 25 Gen Pic with Err/Alloy/test_1_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.02276656329882146
Relative Fehler von Rekonstruction 0: 0.017098975860452528

Absolute Fehler von Rekonstruction 1: 0.03072002058819519
Relative Fehler von Rekonstruction 1: 0.016520176789390464

Absolute Fehler von Rekonstruction 2: 0.02399579105872661
Relative Fehler von Rekonstruction 2: 0.017899351592257237

Absolute Fehler von Rekonstruction 3: 0.0329490457473111
Relative Fehler von Rekonstruction 3: 0.016476598028029584

Mittelere Absolute Fehler: 0.027607855173263588
Mittelere Relative Fehler: 0.016998775567532452


==> pic/MS_Test 25 Gen Pic with Err/Carbonate/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/carbonate_resized_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000001AED4AA2C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000001AED4AA2820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 11:17:38.721658


==> pic/MS_Test 25 Gen Pic with Err/Carbonate/test_2_error_summary.txt <==
carbonate_resized_sep
Absolute Fehler: 0.0034073972826590675
Relative Fehler: 0.016539073504973724

==> pic/MS_Test 25 Gen Pic with Err/Carbonate/test_2_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.014143592444510251
Relative Fehler von Rekonstruction 0: 0.0192421996969573

Absolute Fehler von Rekonstruction 1: 0.0041438398683315775
Relative Fehler von Rekonstruction 1: 0.019821116451828186

Absolute Fehler von Rekonstruction 2: 0.03952674406655716
Relative Fehler von Rekonstruction 2: 0.01739997757215495

Absolute Fehler von Rekonstruction 3: 0.026583574619448744
Relative Fehler von Rekonstruction 3: 0.017623355513079125

Mittelere Absolute Fehler: 0.021099437749711934
Mittelere Relative Fehler: 0.01852166230850489


==> pic/MS_Test 25 Gen Pic with Err/Ceramics/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/ceramics_resized_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000024D53571C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000024D53571820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 11:53:42.699489


==> pic/MS_Test 25 Gen Pic with Err/Ceramics/test_3_error_summary.txt <==
ceramics_resized_sep
Absolute Fehler: 0.049696105661523576
Relative Fehler: 0.008423047732916496

==> pic/MS_Test 25 Gen Pic with Err/Ceramics/test_3_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.16005659761158753
Relative Fehler von Rekonstruction 0: 0.015962309738431612

Absolute Fehler von Rekonstruction 1: 0.17986196502161422
Relative Fehler von Rekonstruction 1: 0.015959116357080475

Absolute Fehler von Rekonstruction 2: 0.06775988287631261
Relative Fehler von Rekonstruction 2: 0.008814564754785273

Absolute Fehler von Rekonstruction 3: 0.27396203744096237
Relative Fehler von Rekonstruction 3: 0.015671745984336856

Mittelere Absolute Fehler: 0.1704101207376192
Mittelere Relative Fehler: 0.014101934208658554


==> pic/MS_Test 25 Gen Pic with Err/Checkerboard/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/checkerboard_ms_256x256_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000001B8D3131C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000001B8D3131820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 12:29:47.947249


==> pic/MS_Test 25 Gen Pic with Err/Checkerboard/test_4_error_summary.txt <==
checkerboard_ms_256x256_sep
Absolute Fehler: 0.2635828873875495
Relative Fehler: 0.016731205950040923

==> pic/MS_Test 25 Gen Pic with Err/Checkerboard/test_4_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.2635828873875494
Relative Fehler von Rekonstruction 0: 0.016731205950040923

Absolute Fehler von Rekonstruction 1: 0.2635828873875494
Relative Fehler von Rekonstruction 1: 0.016731205950040923

Absolute Fehler von Rekonstruction 2: 0.2635828873875494
Relative Fehler von Rekonstruction 2: 0.016731205950040923

Absolute Fehler von Rekonstruction 3: 0.2635828873875494
Relative Fehler von Rekonstruction 3: 0.016731205950040923

Mittelere Absolute Fehler: 0.2635828873875494
Mittelere Relative Fehler: 0.016731205950040923


==> pic/MS_Test 25 Gen Pic with Err/Copolymer/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/CoPolymer_resized_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x00000181D34A1C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x00000181D34A1820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 13:06:25.271855


==> pic/MS_Test 25 Gen Pic with Err/Copolymer/test_5_error_summary.txt <==
CoPolymer_resized_sep
Absolute Fehler: 0.24652486345841884
Relative Fehler: 0.015881137494441297

==> pic/MS_Test 25 Gen Pic with Err/Copolymer/test_5_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.2920572312987078
Relative Fehler von Rekonstruction 0: 0.015881586941462692

Absolute Fehler von Rekonstruction 1: 0.25790312997046577
Relative Fehler von Rekonstruction 1: 0.015888857876977382

Absolute Fehler von Rekonstruction 2: 0.2993147285666536
Relative Fehler von Rekonstruction 2: 0.015885456385432272

Absolute Fehler von Rekonstruction 3: 0.29341591868537864
Relative Fehler von Rekonstruction 3: 0.015882790579187536

Mittelere Absolute Fehler: 0.28567275213030147
Mittelere Relative Fehler: 0.015884672945764972


==> pic/MS_Test 25 Gen Pic with Err/PMMASiO2/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/PMMASiO2_resized_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000021BD3531C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000021BD3531820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 13:43:00.361490


==> pic/MS_Test 25 Gen Pic with Err/PMMASiO2/test_6_error_summary.txt <==
PMMASiO2_resized_sep
Absolute Fehler: 0.0006934777895920023
Relative Fehler: 0.02254728851598444

==> pic/MS_Test 25 Gen Pic with Err/PMMASiO2/test_6_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.0006475259974642058
Relative Fehler von Rekonstruction 0: 0.02917122705894612

Absolute Fehler von Rekonstruction 1: 0.0003918985264786859
Relative Fehler von Rekonstruction 1: 0.030169639308106184

Absolute Fehler von Rekonstruction 2: 0.0007946715526911582
Relative Fehler von Rekonstruction 2: 0.04483240158042152

Absolute Fehler von Rekonstruction 3: 0.0008637718328480662
Relative Fehler von Rekonstruction 3: 0.03867683392725625

Mittelere Absolute Fehler: 0.000674466977370529
Mittelere Relative Fehler: 0.03571252546868252


==> pic/MS_Test 25 Gen Pic with Err/Rubber composite/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/rubberComposite_resized_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000002D153611C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000002D153611820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 16:10:30.156729


==> pic/MS_Test 25 Gen Pic with Err/Rubber composite/test_10_error_summary.txt <==
rubberComposite_resized_sep
Absolute Fehler: 0.08666227002217082
Relative Fehler: 0.01589798480051934

==> pic/MS_Test 25 Gen Pic with Err/Rubber composite/test_10_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.2834582033482477
Relative Fehler von Rekonstruction 0: 0.015945027920675463

Absolute Fehler von Rekonstruction 1: 0.09358374473437131
Relative Fehler von Rekonstruction 1: 0.016629869435992272

Absolute Fehler von Rekonstruction 2: 0.2011455634044747
Relative Fehler von Rekonstruction 2: 0.016037802882559106

Absolute Fehler von Rekonstruction 3: 0.12023970305459791
Relative Fehler von Rekonstruction 3: 0.016267693010243656

Mittelere Absolute Fehler: 0.1746068036354229
Mittelere Relative Fehler: 0.016220098312367624


==> pic/MS_Test 25 Gen Pic with Err/Sandstone/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/sandstone_resized_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x00000253D5911C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x00000253D5911820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 16:47:49.201275


==> pic/MS_Test 25 Gen Pic with Err/Sandstone/test_11_error_summary.txt <==
sandstone_resized_sep
Absolute Fehler: 0.02686705861111606
Relative Fehler: 0.015079750607347994

==> pic/MS_Test 25 Gen Pic with Err/Sandstone/test_11_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.0408988685549586
Relative Fehler von Rekonstruction 0: 0.015843751194030458

Absolute Fehler von Rekonstruction 1: 0.05043874858582997
Relative Fehler von Rekonstruction 1: 0.015627299343211845

Absolute Fehler von Rekonstruction 2: 0.04274809377782963
Relative Fehler von Rekonstruction 2: 0.014949322335205835

Absolute Fehler von Rekonstruction 3: 0.03209321265895202
Relative Fehler von Rekonstruction 3: 0.015877584578341705

Mittelere Absolute Fehler: 0.041544730894392555
Mittelere Relative Fehler: 0.015574489362697463


==> pic/MS_Test 25 Gen Pic with Err/pymks_1/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/pymks_ms_256x256_1_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x000001B050C32C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x000001B050C32820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 14:19:19.515631


==> pic/MS_Test 25 Gen Pic with Err/pymks_1/test_7_error_summary.txt <==
pymks_ms_256x256_1_sep
Absolute Fehler: 0.04891017991955242
Relative Fehler: 0.01575206651496715

==> pic/MS_Test 25 Gen Pic with Err/pymks_1/test_7_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.08949315573635162
Relative Fehler von Rekonstruction 0: 0.015983506664397018

Absolute Fehler von Rekonstruction 1: 0.1189720664010364
Relative Fehler von Rekonstruction 1: 0.01598507517842573

Absolute Fehler von Rekonstruction 2: 0.04693637414024035
Relative Fehler von Rekonstruction 2: 0.015154477742989449

Absolute Fehler von Rekonstruction 3: 0.06784990624054908
Relative Fehler von Rekonstruction 3: 0.016041152169686927

Mittelere Absolute Fehler: 0.08081287562954437
Mittelere Relative Fehler: 0.015791052938874783


==> pic/MS_Test 25 Gen Pic with Err/pymks_2/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/pymks_ms_256x256_2_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000028650771C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000028650771820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 14:56:07.147130


==> pic/MS_Test 25 Gen Pic with Err/pymks_2/test_8_error_summary.txt <==
pymks_ms_256x256_2_sep
Absolute Fehler: 0.024104428676173774
Relative Fehler: 0.01116135364421205

==> pic/MS_Test 25 Gen Pic with Err/pymks_2/test_8_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.06323148339634757
Relative Fehler von Rekonstruction 0: 0.011952950685351283

Absolute Fehler von Rekonstruction 1: 0.13507035935362025
Relative Fehler von Rekonstruction 1: 0.01587723907189178

Absolute Fehler von Rekonstruction 2: 0.03556530881835026
Relative Fehler von Rekonstruction 2: 0.016468218123734092

Absolute Fehler von Rekonstruction 3: 0.05864949053562476
Relative Fehler von Rekonstruction 3: 0.016233627592538016

Mittelere Absolute Fehler: 0.07312916052598571
Mittelere Relative Fehler: 0.015133008868378792


==> pic/MS_Test 25 Gen Pic with Err/pymks_3/Summary_4_z32_b1.0_s16.txt <==
Dataset: testdataset/Mikrostrukturen/ms_sep/pymks_ms_256x256_3_sep.npy
Versions: V3.1 
-------------------------------------------------------------------------- 
Parameters: 
-------------------------------------------------------------------------- 

Gneral training settings: 
batch_size: 4
number of total training epochs: 20000
sample size: 16
sample method: fix
-------------------------------------------------------------------------- 
Model settings: 
dimension of latent space: 32
optimizer for generator: <keras.optimizer_v2.adam.Adam object at 0x0000012DD5041C40>
optimizer for discriminator: <keras.optimizer_v2.adam.Adam object at 0x0000012DD5041820>
learning rate: 0.0001

Mod: Periodic
Ratio: 0.125
Multiplier lambda_rec: 5e-05
Multiplier lambda_fake2: 1.0
Multiplier beta: 1.0
Periodic Beta Cycles: 0
Periodic Beta Ratio: 0.5
Architecture: none
Flip weights?    True

Additional Info: 
 
-------------------------------------------------------------------------- 
VAE summary:
Model: "sequential"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d (Conv2D)             (None, 32, 32, 16)        256       
                                                                 
 leaky_re_lu (LeakyReLU)     (None, 32, 32, 16)        0         
                                                                 
 conv2d_1 (Conv2D)           (None, 16, 16, 16)        4096      
                                                                 
 batch_normalization (BatchN  (None, 16, 16, 16)       64        
 ormalization)                                                   
                                                                 
 leaky_re_lu_1 (LeakyReLU)   (None, 16, 16, 16)        0         
                                                                 
 conv2d_2 (Conv2D)           (None, 8, 8, 32)          8192      
                                                                 
 batch_normalization_1 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_2 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_3 (Conv2D)           (None, 4, 4, 64)          32768     
                                                                 
 batch_normalization_2 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_3 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_4 (Conv2D)           (None, 1, 1, 64)          65536     
                                                                 
 batch_normalization_3 (Batc  (None, 1, 1, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_4 (LeakyReLU)   (None, 1, 1, 64)          0         
                                                                 
=================================================================
Total params: 111,552
Trainable params: 111,200
Non-trainable params: 352
_________________________________________________________________


Generator summary: 
Model: "sequential_1"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_transpose (Conv2DTra  (None, 4, 4, 64)         32768     
 nspose)                                                         
                                                                 
 batch_normalization_4 (Batc  (None, 4, 4, 64)         256       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_5 (LeakyReLU)   (None, 4, 4, 64)          0         
                                                                 
 conv2d_transpose_1 (Conv2DT  (None, 8, 8, 32)         32768     
 ranspose)                                                       
                                                                 
 batch_normalization_5 (Batc  (None, 8, 8, 32)         128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_6 (LeakyReLU)   (None, 8, 8, 32)          0         
                                                                 
 conv2d_transpose_2 (Conv2DT  (None, 16, 16, 32)       16384     
 ranspose)                                                       
                                                                 
 batch_normalization_6 (Batc  (None, 16, 16, 32)       128       
 hNormalization)                                                 
                                                                 
 leaky_re_lu_7 (LeakyReLU)   (None, 16, 16, 32)        0         
                                                                 
 conv2d_transpose_3 (Conv2DT  (None, 32, 32, 16)       8192      
 ranspose)                                                       
                                                                 
 batch_normalization_7 (Batc  (None, 32, 32, 16)       64        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_8 (LeakyReLU)   (None, 32, 32, 16)        0         
                                                                 
 conv2d_transpose_4 (Conv2DT  (None, 64, 64, 1)        256       
 ranspose)                                                       
                                                                 
=================================================================
Total params: 90,944
Trainable params: 90,656
Non-trainable params: 288
_________________________________________________________________


Discriminator summary: 
Model: "sequential_2"
_________________________________________________________________
 Layer (type)                Output Shape              Param #   
=================================================================
 conv2d_5 (Conv2D)           (None, 32, 32, 4)         64        
                                                                 
 batch_normalization_8 (Batc  (None, 32, 32, 4)        16        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_9 (LeakyReLU)   (None, 32, 32, 4)         0         
                                                                 
 conv2d_6 (Conv2D)           (None, 16, 16, 8)         512       
                                                                 
 batch_normalization_9 (Batc  (None, 16, 16, 8)        32        
 hNormalization)                                                 
                                                                 
 leaky_re_lu_10 (LeakyReLU)  (None, 16, 16, 8)         0         
                                                                 
 conv2d_7 (Conv2D)           (None, 8, 8, 16)          2048      
                                                                 
 batch_normalization_10 (Bat  (None, 8, 8, 16)         64        
 chNormalization)                                                
                                                                 
 leaky_re_lu_11 (LeakyReLU)  (None, 8, 8, 16)          0         
                                                                 
 conv2d_8 (Conv2D)           (None, 4, 4, 32)          8192      
                                                                 
 batch_normalization_11 (Bat  (None, 4, 4, 32)         128       
 chNormalization)                                                
                                                                 
 leaky_re_lu_12 (LeakyReLU)  (None, 4, 4, 32)          0         
                                                                 
 conv2d_9 (Conv2D)           (None, 1, 1, 1)           512       
                                                                 
=================================================================
Total params: 11,568
Trainable params: 11,448
Non-trainable params: 120
_________________________________________________________________

-------------------------------------------------------------------------- 
Epochs Information: 
Start time of training: 2022-10-21 15:32:30.909818


==> pic/MS_Test 25 Gen Pic with Err/pymks_3/test_9_error_summary.txt <==
pymks_ms_256x256_3_sep
Absolute Fehler: 0.024817431188642408
Relative Fehler: 0.012774394501741228

==> pic/MS_Test 25 Gen Pic with Err/pymks_3/test_9_rec_error_summary.txt <==
Absolute Fehler von Rekonstruction 0: 0.07506370121470461
Relative Fehler von Rekonstruction 0: 0.013937946377545701

Absolute Fehler von Rekonstruction 1: 0.13726141278477688
Relative Fehler von Rekonstruction 1: 0.015408133784536072

Absolute Fehler von Rekonstruction 2: 0.03267311989678826
Relative Fehler von Rekonstruction 2: 0.016975523472580217

Absolute Fehler von Rekonstruction 3: 0.03427061007079825
Relative Fehler von Rekonstruction 3: 0.011040651377542753

Mittelere Absolute Fehler: 0.069817210991767
Mittelere Relative Fehler: 0.014340563753051186

